Extension of TSVM to Multi-Class and Hierarchical Text Classification Problems With General Losses

Transductive SVM (TSVM) is a well known semi-supervised large margin learning method for binary text classification. In this paper we extend this method to multi-class and hierarchical classification problems. We point out that the determination of labels of unlabeled examples with fixed classifier weights is a linear programming problem. We devise an efficient technique for solving it. The method is applicable to general loss functions. We demonstrate the value of the new method using large margin loss on a number of multi-class and hierarchical classification datasets. For maxent loss we show empirically that our method is better than expectation regularization/constraint and posterior regularization methods, and competitive with the version of entropy regularization method which uses label constraints.

==> plots/20NG_plot.txt <==
 1    40  0.6732  0.3150  0.6780  0.3103
 2    40  0.4982  0.4947  0.5534  0.4467
 1   120  0.5059  0.4859  0.5041  0.4857
 2   120  0.3407  0.6548  0.3970  0.6031
 1   200  0.4505  0.5426  0.4410  0.5505
 2   200  0.3192  0.6768  0.3684  0.6316
 1   400  0.3491  0.6418  0.3426  0.6484
 2   400  0.2622  0.7340  0.3005  0.6995
 1  1199  0.2409  0.7546  0.2447  0.7506
 2  1199  0.2099  0.7874  0.2340  0.7660
 1  1998  0.2111  0.7860  0.2115  0.7858
 2  1998  0.1839  0.8145  0.2039  0.7961
 1  3993  0.1685  0.8302  0.1689  0.8296
 2  3993  0.1593  0.8399  0.1674  0.8326
 0 13964  0.1335  0.8664  0.0201  0.9800
 1    40  0.6786  0.3093  0.6833  0.3045
 2    40  0.4973  0.4957  0.5559  0.4440
 1   120  0.5498  0.4455  0.5401  0.4545
 2   120  0.3815  0.6136  0.4350  0.5649
 1   200  0.4624  0.5323  0.4634  0.5298
 2   200  0.3365  0.6599  0.3857  0.6141
 1   400  0.3615  0.6333  0.3653  0.6281
 2   400  0.2691  0.7290  0.3172  0.6827
 1  1199  0.2346  0.7624  0.2417  0.7554
 2  1199  0.1968  0.8009  0.2286  0.7714
 1  1998  0.2005  0.7970  0.2047  0.7934
 2  1998  0.1779  0.8205  0.2006  0.7994
 1  3993  0.1697  0.8282  0.1736  0.8249
 2  3993  0.1549  0.8435  0.1690  0.8310
 0 13964  0.1306  0.8683  0.0187  0.9814
 1    40  0.6784  0.3208  0.6807  0.3177
 2    40  0.4702  0.5247  0.5364  0.4638
 1   120  0.5176  0.4709  0.5238  0.4669
 2   120  0.3684  0.6256  0.4268  0.5731
 1   200  0.4403  0.5500  0.4356  0.5542
 2   200  0.2959  0.6976  0.3490  0.6509
 1   400  0.3405  0.6500  0.3435  0.6466
 2   400  0.2691  0.7253  0.3026  0.6974
 1  1199  0.2346  0.7612  0.2444  0.7512
 2  1199  0.2005  0.7968  0.2313  0.7687
 1  1998  0.2027  0.7940  0.2062  0.7899
 2  1998  0.1789  0.8186  0.2008  0.7991
 1  3993  0.1702  0.8286  0.1757  0.8223
 2  3993  0.1527  0.8457  0.1701  0.8298
 0 13964  0.1367  0.8630  0.0199  0.9801
 1    40  0.6574  0.3273  0.6725  0.3129
 2    40  0.4983  0.4915  0.5650  0.4349
 1   120  0.5112  0.4795  0.5147  0.4779
 2   120  0.3469  0.6492  0.4079  0.5921
 1   200  0.4266  0.5667  0.4268  0.5675
 2   200  0.3087  0.6872  0.3559  0.6440
 1   400  0.3343  0.6590  0.3358  0.6579
 2   400  0.2535  0.7428  0.2938  0.7062
 1  1199  0.2361  0.7589  0.2382  0.7566
 2  1199  0.2032  0.7937  0.2278  0.7722
 1  1998  0.2081  0.7869  0.2095  0.7856
 2  1998  0.1799  0.8172  0.2054  0.7946
 1  3993  0.1653  0.8322  0.1722  0.8253
 2  3993  0.1553  0.8428  0.1697  0.8303
 0 13964  0.1333  0.8659  0.0203  0.9798
 1    40  0.6781  0.3075  0.6705  0.3130
 2    40  0.4686  0.5260  0.5254  0.4746
 1   120  0.5381  0.4506  0.5288  0.4601
 2   120  0.3620  0.6319  0.4223  0.5776
 1   200  0.4522  0.5369  0.4522  0.5360
 2   200  0.3162  0.6775  0.3709  0.6291
 1   400  0.3449  0.6471  0.3507  0.6406
 2   400  0.2544  0.7416  0.3084  0.6915
 1  1199  0.2560  0.7398  0.2528  0.7419
 2  1199  0.2086  0.7890  0.2441  0.7559
 1  1998  0.2136  0.7836  0.2105  0.7866
 2  1998  0.1811  0.8178  0.2045  0.7955
 1  3993  0.1767  0.8209  0.1731  0.8239
 2  3993  0.1625  0.8364  0.1694  0.8306
 0 13964  0.1323  0.8676  0.0206  0.9795
 1    40  0.7270  0.2712  0.7253  0.2721
 2    40  0.5813  0.4175  0.6228  0.3771
 1   120  0.5463  0.4473  0.5567  0.4355
 2   120  0.3763  0.6201  0.4445  0.5554
 1   200  0.4512  0.5435  0.4675  0.5267
 2   200  0.3026  0.6939  0.3832  0.6167
 1   400  0.3365  0.6580  0.3492  0.6449
 2   400  0.2471  0.7496  0.3060  0.6939
 1  1199  0.2339  0.7623  0.2547  0.7407
 2  1199  0.2034  0.7941  0.2423  0.7577
 1  1998  0.2037  0.7930  0.2231  0.7726
 2  1998  0.1836  0.8143  0.2154  0.7846
 1  3993  0.1598  0.8382  0.1785  0.8198
 2  3993  0.1474  0.8513  0.1768  0.8231
 0 13964  0.1253  0.8736  0.0204  0.9796
 1    40  0.6896  0.2975  0.6928  0.2971
 2    40  0.5352  0.4581  0.5835  0.4163
 1   120  0.5332  0.4588  0.5446  0.4477
 2   120  0.3893  0.6055  0.4529  0.5469
 1   200  0.4591  0.5315  0.4568  0.5335
 2   200  0.3241  0.6717  0.3826  0.6173
 1   400  0.3566  0.6351  0.3623  0.6304
 2   400  0.2609  0.7342  0.3159  0.6841
 1  1199  0.2376  0.7586  0.2409  0.7553
 2  1199  0.1990  0.7974  0.2319  0.7681
 1  1998  0.2079  0.7891  0.2080  0.7890
 2  1998  0.1796  0.8183  0.2048  0.7952
 1  3993  0.1752  0.8229  0.1762  0.8218
 2  3993  0.1578  0.8410  0.1746  0.8254
 0 13964  0.1313  0.8680  0.0214  0.9787
 1    40  0.7037  0.2856  0.7099  0.2804
 2    40  0.5401  0.4504  0.6010  0.3991
 1   120  0.5439  0.4455  0.5553  0.4347
 2   120  0.3768  0.6195  0.4397  0.5603
 1   200  0.4465  0.5433  0.4612  0.5284
 2   200  0.3265  0.6684  0.3831  0.6168
 1   400  0.3417  0.6515  0.3539  0.6386
 2   400  0.2720  0.7249  0.3153  0.6846
 1  1199  0.2312  0.7655  0.2463  0.7493
 2  1199  0.1987  0.7993  0.2385  0.7615
 1  1998  0.2061  0.7908  0.2172  0.7792
 2  1998  0.1801  0.8185  0.2089  0.7910
 1  3993  0.1667  0.8304  0.1751  0.8217
 2  3993  0.1556  0.8432  0.1698  0.8302
 0 13964  0.1286  0.8706  0.0218  0.9782
 1    40  0.6829  0.3012  0.6833  0.3016
 2    40  0.4956  0.4961  0.5528  0.4470
 1   120  0.5216  0.4624  0.5241  0.4612
 2   120  0.3608  0.6324  0.4291  0.5706
 1   200  0.4415  0.5437  0.4468  0.5398
 2   200  0.3119  0.6824  0.3765  0.6235
 1   400  0.3506  0.6390  0.3582  0.6334
 2   400  0.2654  0.7293  0.3157  0.6843
 1  1199  0.2381  0.7565  0.2483  0.7464
 2  1199  0.2027  0.7951  0.2369  0.7630
 1  1998  0.2081  0.7883  0.2196  0.7763
 2  1998  0.1846  0.8136  0.2117  0.7882
 1  3993  0.1600  0.8387  0.1764  0.8222
 2  3993  0.1543  0.8446  0.1718  0.8282
 0 13964  0.1299  0.8692  0.0202  0.9799
 1    40  0.7170  0.2710  0.7048  0.2831
 2    40  0.5109  0.4826  0.5666  0.4332
 1   120  0.5506  0.4311  0.5507  0.4328
 2   120  0.3934  0.6009  0.4549  0.5451
 1   200  0.4658  0.5195  0.4712  0.5151
 2   200  0.3400  0.6546  0.3976  0.6024
 1   400  0.3536  0.6407  0.3641  0.6282
 2   400  0.2713  0.7261  0.3141  0.6859
 1  1199  0.2440  0.7537  0.2404  0.7561
 2  1199  0.2051  0.7937  0.2301  0.7699
 1  1998  0.2052  0.7923  0.2055  0.7918
 2  1998  0.1851  0.8135  0.2000  0.8000
 1  3993  0.1672  0.8312  0.1659  0.8327
 2  3993  0.1551  0.8440  0.1652  0.8348
 0 13964  0.1294  0.8700  0.0214  0.9786


==> plots/la1_plot.txt <==
 1    23  0.4023  0.5497  0.4096  0.5423
 2    23  0.3595  0.5766  0.3903  0.5640
 1    35  0.3386  0.6030  0.3759  0.5693
 2    35  0.3166  0.6298  0.3685  0.5787
 1    67  0.3260  0.6292  0.3504  0.6028
 2    67  0.2665  0.6936  0.3080  0.6525
 1   196  0.1755  0.7787  0.1889  0.7774
 2   196  0.1546  0.8039  0.1845  0.7815
 1   324  0.1473  0.8195  0.1640  0.7988
 2   324  0.1358  0.8321  0.1559  0.8120
 1   643  0.1264  0.8487  0.1365  0.8312
 2   643  0.1317  0.8374  0.1347  0.8399
 0  2247  0.0899  0.8939  0.0000  1.0000
 1    23  0.3960  0.5081  0.3847  0.5102
 2    23  0.2894  0.6430  0.2812  0.6506
 1    35  0.3271  0.5655  0.3155  0.5663
 2    35  0.2581  0.6818  0.2463  0.6990
 1    67  0.2560  0.6471  0.2481  0.6534
 2    67  0.2038  0.7460  0.2089  0.7423
 1   196  0.1996  0.7416  0.2020  0.7298
 2   196  0.1776  0.7843  0.1814  0.7811
 1   324  0.1944  0.7602  0.1771  0.7840
 2   324  0.1755  0.7877  0.1739  0.7909
 1   643  0.1411  0.8324  0.1315  0.8457
 2   643  0.1338  0.8391  0.1253  0.8559
 0  2247  0.1191  0.8585  0.0000  1.0000
 1    23  0.3365  0.5575  0.3267  0.5669
 2    23  0.3166  0.6209  0.3061  0.6319
 1    35  0.2999  0.6014  0.3061  0.5964
 2    35  0.2435  0.7006  0.2581  0.6850
 1    67  0.2769  0.6313  0.2749  0.6385
 2    67  0.2518  0.6937  0.2313  0.7191
 1   196  0.1996  0.7457  0.1970  0.7505
 2   196  0.1766  0.7821  0.1758  0.7924
 1   324  0.1682  0.7869  0.1646  0.7981
 2   324  0.1557  0.8166  0.1421  0.8369
 1   643  0.1452  0.8236  0.1334  0.8402
 2   643  0.1358  0.8382  0.1259  0.8484
 0  2247  0.1170  0.8627  0.0000  1.0000
 1    23  0.4796  0.4328  0.4963  0.4160
 2    23  0.3960  0.5593  0.3990  0.5570
 1    35  0.4702  0.4278  0.4913  0.4054
 2    35  0.3615  0.5872  0.3672  0.5880
 1    67  0.2968  0.6009  0.3198  0.5800
 2    67  0.2069  0.7466  0.2269  0.7285
 1   196  0.1860  0.7654  0.2032  0.7407
 2   196  0.1651  0.7935  0.1727  0.7947
 1   324  0.1661  0.7931  0.1702  0.7874
 2   324  0.1515  0.8155  0.1540  0.8180
 1   643  0.1473  0.8234  0.1340  0.8381
 2   643  0.1223  0.8596  0.1178  0.8636
 0  2247  0.0920  0.8916  0.0000  1.0000
 1    23  0.3898  0.5176  0.3772  0.5263
 2    23  0.2978  0.6220  0.3111  0.6170
 1    35  0.3657  0.5051  0.3572  0.5271
 2    35  0.2780  0.6537  0.2887  0.6494
 1    67  0.2811  0.6226  0.2862  0.6118
 2    67  0.2247  0.7186  0.2400  0.7071
 1   196  0.1881  0.7427  0.1970  0.7188
 2   196  0.1693  0.7877  0.1820  0.7771
 1   324  0.1588  0.7999  0.1771  0.7745
 2   324  0.1546  0.8160  0.1627  0.8085
 1   643  0.1358  0.8399  0.1359  0.8343
 2   643  0.1317  0.8448  0.1247  0.8552
 0  2247  0.1097  0.8695  0.0006  0.9992
 1    23  0.5057  0.4108  0.5000  0.4322
 2    23  0.3720  0.5703  0.3560  0.5974
 1    35  0.4201  0.4760  0.3959  0.5069
 2    35  0.3898  0.5511  0.3909  0.5515
 1    67  0.3197  0.5829  0.3042  0.6084
 2    67  0.2790  0.6546  0.2880  0.6616
 1   196  0.1975  0.7563  0.1933  0.7611
 2   196  0.1682  0.7935  0.1920  0.7656
 1   324  0.1651  0.7958  0.1714  0.7811
 2   324  0.1526  0.8231  0.1633  0.8058
 1   643  0.1379  0.8317  0.1390  0.8241
 2   643  0.1369  0.8381  0.1347  0.8336
 0  2247  0.1045  0.8780  0.0000  1.0000
 1    23  0.4368  0.4681  0.4021  0.4856
 2    23  0.3668  0.5601  0.3784  0.5481
 1    35  0.3981  0.4811  0.3678  0.5074
 2    35  0.2330  0.7199  0.2556  0.6967
 1    67  0.2884  0.6508  0.3005  0.6176
 2    67  0.2435  0.6939  0.2481  0.6946
 1   196  0.1860  0.7681  0.2026  0.7310
 2   196  0.1808  0.7789  0.1796  0.7815
 1   324  0.1578  0.8105  0.1683  0.7926
 2   324  0.1567  0.8130  0.1496  0.8236
 1   643  0.1411  0.8248  0.1334  0.8370
 2   643  0.1327  0.8440  0.1297  0.8501
 0  2247  0.1181  0.8631  0.0000  1.0000
 1    23  0.4483  0.4819  0.4638  0.4685
 2    23  0.2915  0.6604  0.3167  0.6314
 1    35  0.3814  0.5548  0.4002  0.5354
 2    35  0.3239  0.6169  0.3279  0.6240
 1    67  0.2968  0.6274  0.3198  0.6199
 2    67  0.2017  0.7627  0.2531  0.7157
 1   196  0.1829  0.7772  0.2039  0.7535
 2   196  0.1787  0.7749  0.1976  0.7637
 1   324  0.1714  0.7936  0.1640  0.8083
 2   324  0.1536  0.8161  0.1633  0.8124
 1   643  0.1369  0.8284  0.1378  0.8425
 2   643  0.1254  0.8438  0.1315  0.8484
 0  2247  0.1055  0.8729  0.0000  1.0000
 1    23  0.3981  0.4830  0.4158  0.4593
 2    23  0.3720  0.5572  0.3897  0.5433
 1    35  0.3501  0.5297  0.3616  0.4992
 2    35  0.3354  0.5817  0.3529  0.5719
 1    67  0.3375  0.5550  0.3254  0.5680
 2    67  0.2330  0.7064  0.2531  0.6815
 1   196  0.1954  0.7462  0.2032  0.7518
 2   196  0.1682  0.7933  0.1908  0.7719
 1   324  0.1599  0.8059  0.1733  0.7923
 2   324  0.1400  0.8299  0.1552  0.8202
 1   643  0.1275  0.8430  0.1397  0.8387
 2   643  0.1223  0.8534  0.1309  0.8467
 0  2247  0.1034  0.8775  0.0000  1.0000
 1    23  0.3783  0.5487  0.3703  0.5539
 2    23  0.3375  0.5977  0.3510  0.5907
 1    35  0.3501  0.5620  0.3554  0.5691
 2    35  0.2968  0.6393  0.3192  0.6250
 1    67  0.2675  0.6741  0.2631  0.6848
 2    67  0.2393  0.7131  0.2594  0.6971
 1   196  0.1776  0.7689  0.1690  0.7862
 2   196  0.1693  0.7844  0.1758  0.7833
 1   324  0.1557  0.8052  0.1515  0.8108
 2   324  0.1505  0.8234  0.1552  0.8117
 1   643  0.1432  0.8246  0.1203  0.8571
 2   643  0.1296  0.8470  0.1247  0.8515
 0  2247  0.1181  0.8535  0.0000  1.0000


==> plots/mnist_plot.txt <==
 1    20  0.4239  0.5649  0.4253  0.5632
 2    20  0.2253  0.7716  0.2246  0.7720
 1    49  0.3492  0.6410  0.3499  0.6405
 2    49  0.2262  0.7705  0.2289  0.7678
 1    73  0.3189  0.6666  0.3197  0.6658
 2    73  0.1890  0.8087  0.1918  0.8062
 1   143  0.2254  0.7654  0.2202  0.7710
 2   143  0.1539  0.8441  0.1483  0.8494
 1   423  0.1585  0.8371  0.1597  0.8360
 2   423  0.1241  0.8742  0.1229  0.8754
 1   705  0.1397  0.8570  0.1397  0.8572
 2   705  0.1134  0.8848  0.1117  0.8865
 1  1405  0.1214  0.8757  0.1217  0.8752
 2  1405  0.1016  0.8968  0.1030  0.8954
 1  4205  0.0964  0.9020  0.0962  0.9021
 2  4205  0.0927  0.9059  0.0912  0.9074
 1  7005  0.0910  0.9075  0.0918  0.9066
 2  7005  0.0881  0.9106  0.0880  0.9108
 1 14004  0.0875  0.9112  0.0861  0.9124
 2 14004  0.0843  0.9146  0.0827  0.9161
 0 49007  0.0753  0.9236  0.0615  0.9376
 1    20  0.3810  0.6135  0.3792  0.6152
 2    20  0.2704  0.7215  0.2705  0.7219
 1    49  0.2997  0.6799  0.2995  0.6806
 2    49  0.2241  0.7709  0.2236  0.7714
 1    73  0.2875  0.6953  0.2894  0.6928
 2    73  0.2079  0.7875  0.2082  0.7870
 1   143  0.2554  0.7293  0.2572  0.7267
 2   143  0.1457  0.8527  0.1452  0.8533
 1   423  0.1633  0.8326  0.1632  0.8326
 2   423  0.1226  0.8760  0.1224  0.8758
 1   705  0.1448  0.8515  0.1427  0.8533
 2   705  0.1120  0.8863  0.1126  0.8856
 1  1405  0.1194  0.8782  0.1198  0.8775
 2  1405  0.1034  0.8952  0.1029  0.8956
 1  4205  0.0980  0.9005  0.0980  0.9004
 2  4205  0.0933  0.9054  0.0920  0.9066
 1  7005  0.0924  0.9060  0.0916  0.9068
 2  7005  0.0884  0.9105  0.0868  0.9120
 1 14004  0.0845  0.9142  0.0833  0.9153
 2 14004  0.0817  0.9172  0.0821  0.9168
 0 49007  0.0756  0.9233  0.0619  0.9373
 1    20  0.4510  0.5287  0.4491  0.5311
 2    20  0.3273  0.6677  0.3322  0.6627
 1    49  0.3030  0.6781  0.3040  0.6764
 2    49  0.1831  0.8134  0.1792  0.8172
 1    73  0.2925  0.6926  0.2845  0.7004
 2    73  0.1735  0.8237  0.1681  0.8290
 1   143  0.2378  0.7557  0.2327  0.7602
 2   143  0.1485  0.8488  0.1466  0.8507
 1   423  0.1663  0.8294  0.1635  0.8321
 2   423  0.1259  0.8722  0.1251  0.8728
 1   705  0.1452  0.8519  0.1434  0.8535
 2   705  0.1164  0.8823  0.1141  0.8845
 1  1405  0.1211  0.8768  0.1195  0.8780
 2  1405  0.1060  0.8927  0.1026  0.8960
 1  4205  0.1032  0.8951  0.1003  0.8978
 2  4205  0.0931  0.9056  0.0911  0.9075
 1  7005  0.0922  0.9062  0.0917  0.9066
 2  7005  0.0897  0.9091  0.0868  0.9119
 1 14004  0.0855  0.9131  0.0839  0.9146
 2 14004  0.0839  0.9150  0.0813  0.9176
 0 49007  0.0753  0.9237  0.0604  0.9387
 1    20  0.4709  0.4941  0.4727  0.4915
 2    20  0.2865  0.7087  0.2867  0.7092
 1    49  0.3711  0.6025  0.3759  0.5966
 2    49  0.2329  0.7632  0.2338  0.7620
 1    73  0.3136  0.6733  0.3183  0.6669
 2    73  0.1749  0.8224  0.1744  0.8223
 1   143  0.2491  0.7406  0.2509  0.7377
 2   143  0.1472  0.8502  0.1494  0.8481
 1   423  0.1660  0.8302  0.1700  0.8258
 2   423  0.1218  0.8763  0.1250  0.8729
 1   705  0.1336  0.8632  0.1408  0.8555
 2   705  0.1101  0.8884  0.1116  0.8868
 1  1405  0.1183  0.8792  0.1242  0.8731
 2  1405  0.1033  0.8954  0.1053  0.8932
 1  4205  0.0972  0.9012  0.0991  0.8993
 2  4205  0.0940  0.9048  0.0942  0.9046
 1  7005  0.0902  0.9084  0.0931  0.9052
 2  7005  0.0872  0.9118  0.0891  0.9097
 1 14004  0.0840  0.9148  0.0858  0.9128
 2 14004  0.0834  0.9155  0.0843  0.9146
 0 49007  0.0738  0.9251  0.0614  0.9377
 1    20  0.5214  0.4661  0.5159  0.4709
 2    20  0.3535  0.6419  0.3561  0.6392
 1    49  0.3635  0.6159  0.3649  0.6141
 2    49  0.2456  0.7488  0.2427  0.7523
 1    73  0.2917  0.6889  0.2951  0.6856
 2    73  0.2026  0.7943  0.2037  0.7938
 1   143  0.2322  0.7544  0.2362  0.7507
 2   143  0.1392  0.8591  0.1413  0.8572
 1   423  0.1631  0.8324  0.1638  0.8317
 2   423  0.1145  0.8838  0.1151  0.8833
 1   705  0.1405  0.8561  0.1413  0.8554
 2   705  0.1106  0.8878  0.1116  0.8868
 1  1405  0.1231  0.8742  0.1242  0.8732
 2  1405  0.1060  0.8923  0.1040  0.8946
 1  4205  0.0985  0.8997  0.0993  0.8990
 2  4205  0.0924  0.9060  0.0897  0.9091
 1  7005  0.0932  0.9052  0.0906  0.9079
 2  7005  0.0896  0.9090  0.0875  0.9113
 1 14004  0.0869  0.9116  0.0854  0.9132
 2 14004  0.0861  0.9127  0.0823  0.9167
 0 49007  0.0768  0.9220  0.0606  0.9385
 1    20  0.4485  0.5487  0.4448  0.5521
 2    20  0.2426  0.7521  0.2387  0.7566
 1    49  0.3270  0.6665  0.3246  0.6691
 2    49  0.2135  0.7818  0.2118  0.7841
 1    73  0.2726  0.7203  0.2691  0.7243
 2    73  0.2197  0.7777  0.2167  0.7812
 1   143  0.2135  0.7786  0.2124  0.7795
 2   143  0.1263  0.8718  0.1247  0.8735
 1   423  0.1664  0.8291  0.1628  0.8330
 2   423  0.1186  0.8795  0.1195  0.8787
 1   705  0.1455  0.8509  0.1444  0.8519
 2   705  0.1157  0.8823  0.1148  0.8834
 1  1405  0.1254  0.8717  0.1237  0.8734
 2  1405  0.1059  0.8925  0.1044  0.8941
 1  4205  0.1032  0.8948  0.1026  0.8954
 2  4205  0.0947  0.9039  0.0941  0.9047
 1  7005  0.0963  0.9020  0.0944  0.9039
 2  7005  0.0901  0.9086  0.0901  0.9087
 1 14004  0.0861  0.9125  0.0876  0.9110
 2 14004  0.0856  0.9131  0.0834  0.9155
 0 49007  0.0751  0.9238  0.0603  0.9388
 1    20  0.5322  0.4550  0.5264  0.4610
 2    20  0.2860  0.7113  0.2834  0.7138
 1    49  0.3996  0.5896  0.3919  0.5975
 2    49  0.3297  0.6667  0.3209  0.6770
 1    73  0.3037  0.6821  0.2927  0.6939
 2    73  0.1944  0.7992  0.1938  0.8007
 1   143  0.2397  0.7504  0.2374  0.7529
 2   143  0.1643  0.8310  0.1614  0.8345
 1   423  0.1580  0.8386  0.1584  0.8381
 2   423  0.1231  0.8749  0.1232  0.8750
 1   705  0.1370  0.8603  0.1364  0.8609
 2   705  0.1101  0.8882  0.1092  0.8893
 1  1405  0.1190  0.8788  0.1189  0.8790
 2  1405  0.1060  0.8924  0.1025  0.8961
 1  4205  0.1007  0.8976  0.0970  0.9015
 2  4205  0.0965  0.9020  0.0927  0.9061
 1  7005  0.0940  0.9042  0.0919  0.9064
 2  7005  0.0899  0.9088  0.0876  0.9113
 1 14004  0.0861  0.9125  0.0856  0.9131
 2 14004  0.0849  0.9138  0.0835  0.9154
 0 49007  0.0768  0.9220  0.0603  0.9388
 1    20  0.4326  0.5424  0.4341  0.5405
 2    20  0.2362  0.7614  0.2289  0.7688
 1    49  0.3008  0.6844  0.3023  0.6832
 2    49  0.1584  0.8390  0.1572  0.8403
 1    73  0.2830  0.7034  0.2849  0.7015
 2    73  0.1629  0.8343  0.1636  0.8340
 1   143  0.2146  0.7784  0.2134  0.7800
 2   143  0.1358  0.8625  0.1347  0.8637
 1   423  0.1626  0.8342  0.1614  0.8358
 2   423  0.1230  0.8751  0.1191  0.8793
 1   705  0.1444  0.8527  0.1407  0.8566
 2   705  0.1148  0.8834  0.1102  0.8883
 1  1405  0.1238  0.8740  0.1222  0.8757
 2  1405  0.1055  0.8928  0.1019  0.8967
 1  4205  0.1000  0.8982  0.1007  0.8976
 2  4205  0.0981  0.9005  0.0940  0.9049
 1  7005  0.0938  0.9045  0.0929  0.9056
 2  7005  0.0937  0.9050  0.0884  0.9105
 1 14004  0.0884  0.9101  0.0861  0.9126
 2 14004  0.0869  0.9117  0.0834  0.9154
 0 49007  0.0773  0.9216  0.0607  0.9385
 1    20  0.4661  0.5085  0.4568  0.5181
 2    20  0.3022  0.6950  0.3053  0.6925
 1    49  0.3781  0.6005  0.3716  0.6082
 2    49  0.2437  0.7520  0.2432  0.7521
 1    73  0.2871  0.6978  0.2890  0.6954
 2    73  0.1560  0.8421  0.1606  0.8372
 1   143  0.2240  0.7682  0.2256  0.7653
 2   143  0.1250  0.8731  0.1273  0.8705
 1   423  0.1588  0.8372  0.1602  0.8350
 2   423  0.1160  0.8826  0.1156  0.8827
 1   705  0.1439  0.8526  0.1439  0.8517
 2   705  0.1094  0.8893  0.1118  0.8865
 1  1405  0.1191  0.8790  0.1166  0.8812
 2  1405  0.1055  0.8933  0.1022  0.8964
 1  4205  0.0975  0.9010  0.0980  0.9002
 2  4205  0.0915  0.9074  0.0908  0.9079
 1  7005  0.0916  0.9071  0.0910  0.9074
 2  7005  0.0865  0.9124  0.0864  0.9124
 1 14004  0.0846  0.9141  0.0858  0.9128
 2 14004  0.0843  0.9146  0.0827  0.9161
 0 49007  0.0739  0.9251  0.0632  0.9359
 1    20  0.4586  0.5356  0.4510  0.5432
 2    20  0.3388  0.6601  0.3392  0.6599
 1    49  0.3168  0.6621  0.3189  0.6582
 2    49  0.1808  0.8175  0.1773  0.8205
 1    73  0.3051  0.6761  0.3034  0.6771
 2    73  0.1804  0.8160  0.1794  0.8164
 1   143  0.2210  0.7720  0.2225  0.7699
 2   143  0.1427  0.8549  0.1403  0.8573
 1   423  0.1589  0.8370  0.1586  0.8366
 2   423  0.1213  0.8773  0.1194  0.8793
 1   705  0.1421  0.8549  0.1391  0.8577
 2   705  0.1141  0.8844  0.1102  0.8885
 1  1405  0.1215  0.8762  0.1199  0.8777
 2  1405  0.1055  0.8933  0.1033  0.8953
 1  4205  0.1009  0.8974  0.0994  0.8987
 2  4205  0.0942  0.9046  0.0943  0.9045
 1  7005  0.0927  0.9058  0.0906  0.9078
 2  7005  0.0906  0.9083  0.0889  0.9100
 1 14004  0.0861  0.9126  0.0848  0.9138
 2 14004  0.0845  0.9144  0.0835  0.9154
 0 49007  0.0767  0.9222  0.0610  0.9381


==> plots/ohscal_plot.txt <==
 1    28  0.5928  0.3826  0.6023  0.3727
 2    28  0.4411  0.5408  0.4332  0.5469
 1    72  0.4635  0.5030  0.4697  0.4961
 2    72  0.3396  0.6350  0.3369  0.6385
 1   117  0.4111  0.5626  0.4003  0.5717
 2   117  0.2816  0.6976  0.2733  0.7069
 1   229  0.3519  0.6258  0.3422  0.6334
 2   229  0.2708  0.7111  0.2667  0.7141
 1   674  0.2726  0.7101  0.2674  0.7184
 2   674  0.2424  0.7437  0.2441  0.7428
 1  1120  0.2600  0.7268  0.2509  0.7368
 2  1120  0.2337  0.7543  0.2400  0.7473
 1  2236  0.2463  0.7428  0.2400  0.7496
 2  2236  0.2358  0.7539  0.2355  0.7539
 0  7820  0.2322  0.7578  0.0002  0.9998
 1    28  0.6481  0.3246  0.6415  0.3342
 2    28  0.4369  0.5151  0.4377  0.5242
 1    72  0.4602  0.4988  0.4737  0.4874
 2    72  0.3441  0.6231  0.3223  0.6530
 1   117  0.3980  0.5640  0.3972  0.5649
 2   117  0.3169  0.6557  0.3078  0.6676
 1   229  0.3369  0.6351  0.3326  0.6418
 2   229  0.2726  0.7078  0.2693  0.7117
 1   674  0.2663  0.7177  0.2634  0.7217
 2   674  0.2525  0.7332  0.2470  0.7402
 1  1120  0.2501  0.7341  0.2521  0.7348
 2  1120  0.2412  0.7482  0.2450  0.7417
 1  2236  0.2361  0.7515  0.2373  0.7500
 2  2236  0.2442  0.7451  0.2364  0.7512
 0  7820  0.2346  0.7544  0.0000  1.0000
 1    28  0.6104  0.3641  0.6005  0.3781
 2    28  0.4004  0.5711  0.3877  0.5875
 1    72  0.4946  0.4670  0.4724  0.4919
 2    72  0.3549  0.6175  0.3469  0.6288
 1   117  0.4309  0.5336  0.4140  0.5555
 2   117  0.3235  0.6565  0.3159  0.6634
 1   229  0.3639  0.6160  0.3487  0.6281
 2   229  0.2914  0.6941  0.2846  0.6983
 1   674  0.2771  0.7071  0.2695  0.7149
 2   674  0.2510  0.7355  0.2505  0.7356
 1  1120  0.2600  0.7254  0.2475  0.7389
 2  1120  0.2490  0.7383  0.2389  0.7492
 1  2236  0.2487  0.7388  0.2346  0.7529
 2  2236  0.2433  0.7458  0.2312  0.7570
 0  7820  0.2370  0.7508  0.0004  0.9996
 1    28  0.5709  0.4127  0.5627  0.4213
 2    28  0.3564  0.6117  0.3637  0.6060
 1    72  0.4509  0.5308  0.4499  0.5327
 2    72  0.2989  0.6798  0.3061  0.6742
 1   117  0.3965  0.5803  0.4080  0.5696
 2   117  0.2804  0.6981  0.2939  0.6874
 1   229  0.3345  0.6470  0.3487  0.6352
 2   229  0.2804  0.7019  0.2810  0.7027
 1   674  0.2717  0.7121  0.2790  0.7043
 2   674  0.2516  0.7323  0.2573  0.7282
 1  1120  0.2519  0.7328  0.2529  0.7348
 2  1120  0.2409  0.7452  0.2446  0.7439
 1  2236  0.2316  0.7563  0.2348  0.7533
 2  2236  0.2310  0.7573  0.2317  0.7567
 0  7820  0.2262  0.7610  0.0004  0.9997
 1    28  0.6089  0.3608  0.6146  0.3577
 2    28  0.4084  0.5449  0.4185  0.5414
 1    72  0.4500  0.5333  0.4568  0.5199
 2    72  0.2798  0.7003  0.2949  0.6812
 1   117  0.4048  0.5695  0.4060  0.5653
 2   117  0.2905  0.6869  0.3064  0.6690
 1   229  0.3250  0.6596  0.3467  0.6342
 2   229  0.2696  0.7160  0.2856  0.6974
 1   674  0.2795  0.7028  0.2939  0.6870
 2   674  0.2540  0.7303  0.2754  0.7077
 1  1120  0.2493  0.7363  0.2745  0.7127
 2  1120  0.2304  0.7576  0.2602  0.7271
 1  2236  0.2277  0.7589  0.2471  0.7403
 2  2236  0.2253  0.7612  0.2457  0.7424
 0  7820  0.2226  0.7662  0.0002  0.9999
 1    28  0.5856  0.4087  0.6098  0.3916
 2    28  0.4051  0.5799  0.4085  0.5812
 1    72  0.4608  0.5179  0.4699  0.5125
 2    72  0.3357  0.6341  0.3308  0.6401
 1   117  0.3953  0.5809  0.3934  0.5837
 2   117  0.2941  0.6818  0.2944  0.6793
 1   229  0.3363  0.6383  0.3390  0.6364
 2   229  0.2783  0.6994  0.2803  0.6978
 1   674  0.2786  0.7028  0.2761  0.7086
 2   674  0.2552  0.7285  0.2548  0.7311
 1  1120  0.2624  0.7219  0.2573  0.7293
 2  1120  0.2507  0.7353  0.2471  0.7400
 1  2236  0.2385  0.7503  0.2369  0.7516
 2  2236  0.2460  0.7437  0.2323  0.7568
 0  7820  0.2418  0.7474  0.0000  1.0000
 1    28  0.5610  0.4173  0.5595  0.4207
 2    28  0.3585  0.6179  0.3578  0.6270
 1    72  0.4333  0.5440  0.4264  0.5499
 2    72  0.2971  0.6779  0.2907  0.6869
 1   117  0.3797  0.6070  0.3825  0.6042
 2   117  0.2690  0.7097  0.2627  0.7190
 1   229  0.3420  0.6384  0.3336  0.6481
 2   229  0.2684  0.7136  0.2647  0.7211
 1   674  0.2690  0.7161  0.2941  0.6924
 2   674  0.2496  0.7368  0.2665  0.7211
 1  1120  0.2585  0.7294  0.2713  0.7167
 2  1120  0.2460  0.7424  0.2559  0.7320
 1  2236  0.2445  0.7442  0.2432  0.7481
 2  2236  0.2409  0.7481  0.2371  0.7524
 0  7820  0.2250  0.7645  0.0002  0.9998
 1    28  0.5673  0.4199  0.5670  0.4217
 2    28  0.3498  0.6324  0.3395  0.6401
 1    72  0.4626  0.5081  0.4434  0.5265
 2    72  0.2887  0.6946  0.2751  0.7085
 1   117  0.4028  0.5783  0.3838  0.5958
 2   117  0.2717  0.7088  0.2634  0.7181
 1   229  0.3303  0.6491  0.3222  0.6567
 2   229  0.2660  0.7192  0.2575  0.7253
 1   674  0.2750  0.7115  0.2654  0.7164
 2   674  0.2543  0.7341  0.2439  0.7409
 1  1120  0.2618  0.7274  0.2527  0.7322
 2  1120  0.2519  0.7381  0.2462  0.7409
 1  2236  0.2358  0.7541  0.2375  0.7488
 2  2236  0.2403  0.7509  0.2321  0.7546
 0  7820  0.2346  0.7549  0.0004  0.9996
 1    28  0.5506  0.4046  0.5380  0.4150
 2    28  0.3375  0.6282  0.3354  0.6282
 1    72  0.4123  0.5618  0.4015  0.5737
 2    72  0.2923  0.6784  0.2880  0.6863
 1   117  0.3965  0.5803  0.3870  0.5885
 2   117  0.2887  0.6877  0.2856  0.6916
 1   229  0.3288  0.6539  0.3236  0.6584
 2   229  0.2708  0.7112  0.2595  0.7254
 1   674  0.2720  0.7081  0.2742  0.7092
 2   674  0.2522  0.7310  0.2541  0.7324
 1  1120  0.2591  0.7233  0.2650  0.7201
 2  1120  0.2475  0.7399  0.2495  0.7377
 1  2236  0.2466  0.7392  0.2439  0.7448
 2  2236  0.2385  0.7483  0.2425  0.7466
 0  7820  0.2394  0.7476  0.0004  0.9995
 1    28  0.5838  0.3935  0.5806  0.4012
 2    28  0.4075  0.5710  0.4022  0.5770
 1    72  0.4590  0.5133  0.4490  0.5284
 2    72  0.2932  0.6877  0.2894  0.6909
 1   117  0.4210  0.5499  0.4214  0.5542
 2   117  0.2693  0.7136  0.2677  0.7162
 1   229  0.3432  0.6324  0.3401  0.6407
 2   229  0.2609  0.7235  0.2647  0.7206
 1   674  0.2777  0.7041  0.2785  0.7062
 2   674  0.2504  0.7336  0.2536  0.7333
 1  1120  0.2579  0.7248  0.2638  0.7231
 2  1120  0.2457  0.7389  0.2504  0.7369
 1  2236  0.2385  0.7514  0.2380  0.7504
 2  2236  0.2307  0.7581  0.2391  0.7489
 0  7820  0.2379  0.7509  0.0002  0.9998


==> plots/reut8_plot.txt <==
 1    86  0.1486  0.6438  0.1441  0.6718
 2    86  0.0562  0.8747  0.0692  0.8380
 1   168  0.1095  0.7068  0.1087  0.7223
 2   168  0.0468  0.9007  0.0617  0.8542
 1   496  0.0680  0.8236  0.0726  0.8171
 2   496  0.0456  0.9019  0.0531  0.8847
 1   822  0.0566  0.8752  0.0592  0.8578
 2   822  0.0354  0.9177  0.0436  0.9066
 1  1643  0.0399  0.9092  0.0458  0.9041
 2  1643  0.0379  0.9194  0.0368  0.9289
 0  5745  0.0281  0.9399  0.0024  0.9957
 1    86  0.1417  0.6847  0.1248  0.6976
 2    86  0.0692  0.8619  0.0629  0.8411
 1   168  0.1002  0.7600  0.0902  0.7598
 2   168  0.0643  0.8547  0.0580  0.8562
 1   496  0.0725  0.8107  0.0514  0.8470
 2   496  0.0464  0.9115  0.0380  0.9114
 1   822  0.0611  0.8646  0.0444  0.8889
 2   822  0.0444  0.9162  0.0375  0.9166
 1  1643  0.0497  0.9030  0.0344  0.9232
 2  1643  0.0375  0.9291  0.0314  0.9308
 0  5745  0.0342  0.9373  0.0037  0.9940
 1    86  0.1555  0.5566  0.1619  0.5639
 2    86  0.0790  0.8015  0.0917  0.7763
 1   168  0.1209  0.6557  0.1185  0.7011
 2   168  0.0542  0.8794  0.0673  0.8359
 1   496  0.0729  0.8160  0.0712  0.8181
 2   496  0.0472  0.9002  0.0488  0.8872
 1   822  0.0570  0.8755  0.0583  0.8695
 2   822  0.0456  0.8985  0.0424  0.9110
 1  1643  0.0428  0.9107  0.0463  0.9025
 2  1643  0.0387  0.9163  0.0392  0.9204
 0  5745  0.0330  0.9362  0.0034  0.9952
 1    86  0.1311  0.6847  0.1238  0.6852
 2    86  0.0497  0.8848  0.0568  0.8560
 1   168  0.0949  0.7461  0.0943  0.7446
 2   168  0.0476  0.8934  0.0512  0.8747
 1   496  0.0700  0.8135  0.0700  0.7969
 2   496  0.0448  0.9062  0.0524  0.8825
 1   822  0.0570  0.8777  0.0553  0.8691
 2   822  0.0375  0.9234  0.0449  0.9041
 1  1643  0.0411  0.9078  0.0446  0.9005
 2  1643  0.0350  0.9293  0.0388  0.9191
 0  5745  0.0261  0.9473  0.0027  0.9956
 1    86  0.1596  0.5706  0.1533  0.5803
 2    86  0.0806  0.7677  0.0929  0.7264
 1   168  0.1217  0.6742  0.1168  0.6732
 2   168  0.0476  0.8950  0.0539  0.8734
 1   496  0.0680  0.8196  0.0695  0.8009
 2   496  0.0456  0.8993  0.0483  0.8877
 1   822  0.0542  0.8691  0.0556  0.8580
 2   822  0.0403  0.9158  0.0417  0.9185
 1  1643  0.0444  0.9053  0.0451  0.8910
 2  1643  0.0346  0.9280  0.0351  0.9309
 0  5745  0.0301  0.9451  0.0039  0.9940
 1    86  0.1763  0.5506  0.1582  0.5794
 2    86  0.0810  0.8039  0.0790  0.7774
 1   168  0.1221  0.6799  0.1146  0.6998
 2   168  0.0664  0.8647  0.0700  0.8118
 1   496  0.0668  0.8298  0.0612  0.8253
 2   496  0.0403  0.9258  0.0417  0.8931
 1   822  0.0537  0.8860  0.0512  0.8631
 2   822  0.0371  0.9355  0.0349  0.9164
 1  1643  0.0448  0.9165  0.0388  0.9081
 2  1643  0.0371  0.9259  0.0341  0.9159
 0  5745  0.0305  0.9448  0.0037  0.9941
 1    86  0.1160  0.7180  0.1341  0.6876
 2    86  0.0448  0.8827  0.0629  0.8374
 1   168  0.0892  0.7754  0.1017  0.7542
 2   168  0.0395  0.9170  0.0524  0.8929
 1   496  0.0639  0.8369  0.0692  0.8214
 2   496  0.0387  0.9186  0.0471  0.8956
 1   822  0.0485  0.8917  0.0507  0.8874
 2   822  0.0350  0.9253  0.0400  0.9174
 1  1643  0.0399  0.9149  0.0456  0.9057
 2  1643  0.0318  0.9373  0.0402  0.9127
 0  5745  0.0289  0.9470  0.0024  0.9966
 1    86  0.1661  0.5816  0.1709  0.5803
 2    86  0.0651  0.8486  0.0756  0.8167
 1   168  0.0965  0.7301  0.0970  0.7209
 2   168  0.0485  0.8889  0.0549  0.8562
 1   496  0.0611  0.8376  0.0588  0.8587
 2   496  0.0428  0.9053  0.0449  0.8933
 1   822  0.0550  0.8657  0.0544  0.8794
 2   822  0.0415  0.9163  0.0417  0.9062
 1  1643  0.0428  0.9093  0.0397  0.9144
 2  1643  0.0342  0.9318  0.0324  0.9253
 0  5745  0.0269  0.9433  0.0022  0.9956
 1    86  0.1576  0.6012  0.1550  0.5764
 2    86  0.0786  0.8054  0.0917  0.7633
 1   168  0.1014  0.7342  0.1007  0.7320
 2   168  0.0476  0.9010  0.0634  0.8465
 1   496  0.0603  0.8214  0.0634  0.8178
 2   496  0.0379  0.9267  0.0463  0.8812
 1   822  0.0537  0.8667  0.0497  0.8754
 2   822  0.0362  0.9319  0.0395  0.9127
 1  1643  0.0379  0.9268  0.0405  0.9076
 2  1643  0.0358  0.9292  0.0334  0.9293
 0  5745  0.0293  0.9488  0.0024  0.9950
 1    86  0.1580  0.6147  0.1633  0.6032
 2    86  0.0651  0.8652  0.0690  0.8467
 1   168  0.1038  0.7318  0.1053  0.7358
 2   168  0.0497  0.8840  0.0568  0.8644
 1   496  0.0733  0.8069  0.0692  0.8223
 2   496  0.0452  0.8944  0.0466  0.8887
 1   822  0.0647  0.8200  0.0605  0.8477
 2   822  0.0440  0.8935  0.0414  0.9011
 1  1643  0.0501  0.8807  0.0397  0.9164
 2  1643  0.0354  0.9268  0.0310  0.9325
 0  5745  0.0289  0.9386  0.0022  0.9964


==> plots/sector_plot.txt <==
 1   597  0.4627  0.5483  0.4625  0.5445
 2   597  0.4519  0.5639  0.4631  0.5501
 1   976  0.3295  0.6774  0.3349  0.6682
 2   976  0.3120  0.6972  0.3283  0.6784
 1  1938  0.1672  0.8339  0.1649  0.8362
 2  1938  0.1448  0.8567  0.1591  0.8442
 0  6760  0.0539  0.9462  0.0027  0.9974
 1   597  0.4715  0.5316  0.4832  0.5224
 2   597  0.4565  0.5515  0.4838  0.5238
 1   976  0.3347  0.6692  0.3353  0.6687
 2   976  0.3169  0.6859  0.3362  0.6693
 1  1938  0.1731  0.8289  0.1757  0.8239
 2  1938  0.1448  0.8575  0.1657  0.8342
 0  6760  0.0514  0.9484  0.0025  0.9977
 1   597  0.4781  0.5282  0.4838  0.5221
 2   597  0.4634  0.5484  0.4836  0.5287
 1   976  0.3463  0.6579  0.3523  0.6486
 2   976  0.3172  0.6905  0.3484  0.6575
 1  1938  0.1784  0.8260  0.1765  0.8256
 2  1938  0.1490  0.8529  0.1692  0.8312
 0  6760  0.0518  0.9493  0.0027  0.9975
 1   597  0.4760  0.5287  0.4737  0.5350
 2   597  0.4617  0.5498  0.4724  0.5402
 1   976  0.3246  0.6796  0.3358  0.6657
 2   976  0.3116  0.6966  0.3312  0.6758
 1  1938  0.1686  0.8307  0.1794  0.8203
 2  1938  0.1448  0.8549  0.1738  0.8281
 0  6760  0.0514  0.9488  0.0025  0.9977
 1   597  0.4816  0.5230  0.4826  0.5238
 2   597  0.4638  0.5461  0.4826  0.5308
 1   976  0.3484  0.6509  0.3295  0.6742
 2   976  0.3130  0.6900  0.3270  0.6796
 1  1938  0.1766  0.8233  0.1707  0.8310
 2  1938  0.1382  0.8647  0.1634  0.8389
 0  6760  0.0476  0.9512  0.0031  0.9970
 1   597  0.4813  0.5193  0.4828  0.5197
 2   597  0.4634  0.5448  0.4770  0.5325
 1   976  0.3393  0.6634  0.3316  0.6743
 2   976  0.3050  0.7019  0.3316  0.6764
 1  1938  0.1686  0.8305  0.1721  0.8285
 2  1938  0.1459  0.8550  0.1661  0.8343
 0  6760  0.0500  0.9498  0.0029  0.9973
 1   597  0.4767  0.5264  0.4687  0.5330
 2   597  0.4537  0.5541  0.4674  0.5406
 1   976  0.3491  0.6527  0.3378  0.6630
 2   976  0.3228  0.6789  0.3349  0.6689
 1  1938  0.1850  0.8159  0.1802  0.8194
 2  1938  0.1654  0.8358  0.1723  0.8288
 0  6760  0.0553  0.9454  0.0033  0.9969
 1   597  0.4781  0.5275  0.4710  0.5351
 2   597  0.4575  0.5529  0.4699  0.5409
 1   976  0.3505  0.6538  0.3540  0.6462
 2   976  0.3298  0.6777  0.3476  0.6569
 1  1938  0.1791  0.8241  0.1727  0.8285
 2  1938  0.1553  0.8472  0.1701  0.8320
 0  6760  0.0514  0.9478  0.0031  0.9969
 1   597  0.4624  0.5405  0.4820  0.5219
 2   597  0.4491  0.5573  0.4801  0.5297
 1   976  0.3333  0.6685  0.3476  0.6558
 2   976  0.3081  0.6940  0.3364  0.6678
 1  1938  0.1665  0.8368  0.1657  0.8359
 2  1938  0.1378  0.8648  0.1580  0.8443
 0  6760  0.0507  0.9491  0.0021  0.9978
 1   597  0.4753  0.5338  0.4654  0.5442
 2   597  0.4540  0.5561  0.4643  0.5481
 1   976  0.3459  0.6554  0.3416  0.6625
 2   976  0.3123  0.6928  0.3384  0.6676
 1  1938  0.1840  0.8161  0.1786  0.8231
 2  1938  0.1553  0.8473  0.1696  0.8334
 0  6760  0.0549  0.9448  0.0031  0.9970


==> plots/usps_plot.txt <==
 1    23  0.2932  0.6693  0.2827  0.6809
 2    23  0.1218  0.8654  0.1131  0.8752
 1    61  0.2443  0.7336  0.2427  0.7353
 2    61  0.1340  0.8577  0.1266  0.8668
 1    99  0.2037  0.7764  0.2004  0.7825
 2    99  0.1060  0.8830  0.1002  0.8902
 1   192  0.1595  0.8244  0.1512  0.8359
 2   192  0.1258  0.8623  0.1193  0.8706
 1   565  0.1089  0.8802  0.1015  0.8873
 2   565  0.0934  0.8962  0.0907  0.8995
 1   935  0.0967  0.8924  0.0860  0.9052
 2   935  0.0923  0.8972  0.0832  0.9083
 1  1864  0.0701  0.9218  0.0733  0.9195
 2  1864  0.0726  0.9190  0.0697  0.9229
 0  6515  0.1207  0.8686  0.1090  0.8823
 1    23  0.3942  0.5577  0.3984  0.5510
 2    23  0.1559  0.8361  0.1492  0.8423
 1    61  0.2124  0.7695  0.2094  0.7701
 2    61  0.1182  0.8707  0.1103  0.8778
 1    99  0.1757  0.8101  0.1787  0.8043
 2    99  0.1020  0.8893  0.0929  0.8979
 1   192  0.1391  0.8492  0.1348  0.8515
 2   192  0.0934  0.8980  0.0955  0.8938
 1   565  0.1006  0.8893  0.1021  0.8871
 2   565  0.0938  0.8961  0.0925  0.8976
 1   935  0.0884  0.9035  0.0839  0.9071
 2   935  0.0805  0.9120  0.0798  0.9115
 1  1864  0.0787  0.9137  0.0733  0.9183
 2  1864  0.0755  0.9175  0.0699  0.9225
 0  6515  0.0564  0.9377  0.0157  0.9826
 1    23  0.3101  0.6516  0.3066  0.6589
 2    23  0.1222  0.8747  0.1251  0.8723
 1    61  0.2328  0.7444  0.2264  0.7533
 2    61  0.0905  0.8987  0.0905  0.9003
 1    99  0.1883  0.7954  0.1985  0.7865
 2    99  0.1232  0.8718  0.1243  0.8711
 1   192  0.1412  0.8432  0.1445  0.8435
 2   192  0.0956  0.8948  0.1021  0.8896
 1   565  0.0999  0.8884  0.0944  0.8953
 2   565  0.0884  0.9020  0.0942  0.8960
 1   935  0.0920  0.8979  0.0864  0.9051
 2   935  0.0884  0.9026  0.0869  0.9051
 1  1864  0.0773  0.9144  0.0712  0.9225
 2  1864  0.0737  0.9191  0.0692  0.9247
 0  6515  0.0985  0.8935  0.0832  0.9127
 1    23  0.2882  0.6807  0.2870  0.6870
 2    23  0.1254  0.8691  0.1281  0.8669
 1    61  0.1994  0.7735  0.1989  0.7723
 2    61  0.1211  0.8667  0.1140  0.8742
 1    99  0.1736  0.8056  0.1714  0.8091
 2    99  0.1250  0.8610  0.1221  0.8646
 1   192  0.1383  0.8514  0.1404  0.8486
 2   192  0.1042  0.8847  0.0995  0.8902
 1   565  0.0992  0.8892  0.1051  0.8830
 2   565  0.1071  0.8805  0.1079  0.8805
 1   935  0.1010  0.8871  0.0940  0.8954
 2   935  0.0952  0.8933  0.0912  0.8986
 1  1864  0.0848  0.9054  0.0789  0.9131
 2  1864  0.0834  0.9071  0.0763  0.9159
 0  6515  0.0593  0.9345  0.0157  0.9823
 1    23  0.3144  0.6513  0.3208  0.6400
 2    23  0.1495  0.8323  0.1432  0.8399
 1    61  0.1858  0.7898  0.1840  0.7940
 2    61  0.0992  0.8915  0.0918  0.8997
 1    99  0.1617  0.8186  0.1630  0.8195
 2    99  0.1010  0.8882  0.0983  0.8912
 1   192  0.1049  0.8824  0.1030  0.8857
 2   192  0.0977  0.8916  0.0851  0.9058
 1   565  0.0909  0.9010  0.0955  0.8966
 2   565  0.0884  0.9034  0.0845  0.9072
 1   935  0.0808  0.9114  0.0787  0.9143
 2   935  0.0787  0.9128  0.0776  0.9146
 1  1864  0.0679  0.9255  0.0690  0.9240
 2  1864  0.0665  0.9271  0.0694  0.9235
 0  6515  0.0568  0.9378  0.0140  0.9844
 1    23  0.3263  0.6336  0.3373  0.6171
 2    23  0.1391  0.8541  0.1355  0.8577
 1    61  0.2231  0.7444  0.2232  0.7449
 2    61  0.1207  0.8663  0.1206  0.8660
 1    99  0.1825  0.7918  0.1785  0.7992
 2    99  0.1240  0.8619  0.1206  0.8653
 1   192  0.1254  0.8621  0.1335  0.8529
 2   192  0.0837  0.9084  0.0864  0.9048
 1   565  0.0891  0.9012  0.0948  0.8947
 2   565  0.0787  0.9138  0.0808  0.9113
 1   935  0.0740  0.9186  0.0774  0.9141
 2   935  0.0769  0.9154  0.0753  0.9167
 1  1864  0.0740  0.9189  0.0694  0.9228
 2  1864  0.0733  0.9194  0.0694  0.9232
 0  6515  0.0568  0.9391  0.0133  0.9849
 1    23  0.3119  0.6491  0.3004  0.6579
 2    23  0.1764  0.8015  0.1638  0.8153
 1    61  0.2314  0.7394  0.2234  0.7495
 2    61  0.1520  0.8295  0.1286  0.8568
 1    99  0.2185  0.7498  0.2053  0.7667
 2    99  0.1272  0.8583  0.1195  0.8688
 1   192  0.1545  0.8283  0.1421  0.8429
 2   192  0.1107  0.8773  0.1051  0.8825
 1   565  0.1092  0.8794  0.0983  0.8925
 2   565  0.0952  0.8947  0.0929  0.8978
 1   935  0.0909  0.8991  0.0901  0.9003
 2   935  0.0905  0.8992  0.0854  0.9053
 1  1864  0.0740  0.9189  0.0720  0.9207
 2  1864  0.0744  0.9186  0.0725  0.9204
 0  6515  0.0636  0.9307  0.0123  0.9864
 1    23  0.3457  0.6236  0.3475  0.6198
 2    23  0.1894  0.7970  0.1838  0.8031
 1    61  0.2009  0.7838  0.2114  0.7736
 2    61  0.1416  0.8469  0.1363  0.8527
 1    99  0.1678  0.8154  0.1694  0.8135
 2    99  0.1229  0.8665  0.1163  0.8749
 1   192  0.1207  0.8646  0.1118  0.8759
 2   192  0.1089  0.8795  0.0985  0.8919
 1   565  0.1031  0.8838  0.0882  0.9027
 2   565  0.0852  0.9044  0.0806  0.9111
 1   935  0.0880  0.9022  0.0826  0.9092
 2   935  0.0844  0.9059  0.0772  0.9149
 1  1864  0.0740  0.9172  0.0677  0.9255
 2  1864  0.0773  0.9141  0.0662  0.9272
 0  6515  0.0614  0.9315  0.0118  0.9866
 1    23  0.3133  0.6451  0.3128  0.6417
 2    23  0.1197  0.8682  0.1144  0.8737
 1    61  0.1980  0.7872  0.2038  0.7802
 2    61  0.1258  0.8660  0.1260  0.8662
 1    99  0.1718  0.8099  0.1819  0.7959
 2    99  0.1103  0.8783  0.1146  0.8733
 1   192  0.1186  0.8695  0.1299  0.8560
 2   192  0.0888  0.9008  0.0944  0.8941
 1   565  0.0945  0.8945  0.0905  0.8993
 2   565  0.0852  0.9057  0.0817  0.9103
 1   935  0.0888  0.9013  0.0869  0.9031
 2   935  0.0808  0.9112  0.0774  0.9146
 1  1864  0.0776  0.9143  0.0729  0.9188
 2  1864  0.0755  0.9172  0.0675  0.9265
 0  6515  0.0600  0.9344  0.0144  0.9839
 1    23  0.3295  0.6125  0.3068  0.6392
 2    23  0.1078  0.8795  0.1019  0.8845
 1    61  0.2005  0.7746  0.1914  0.7833
 2    61  0.0949  0.8950  0.0920  0.8958
 1    99  0.1383  0.8434  0.1402  0.8402
 2    99  0.1017  0.8885  0.0935  0.8945
 1   192  0.1193  0.8646  0.1269  0.8545
 2   192  0.0920  0.8994  0.0940  0.8950
 1   565  0.0819  0.9108  0.0888  0.8996
 2   565  0.0816  0.9112  0.0830  0.9062
 1   935  0.0801  0.9136  0.0888  0.9003
 2   935  0.0758  0.9183  0.0832  0.9068
 1  1864  0.0719  0.9214  0.0710  0.9203
 2  1864  0.0737  0.9192  0.0677  0.9243
 0  6515  0.0553  0.9401  0.0148  0.9831


==> plots/webkb_plot.txt <==
 1    49  0.3331  0.4717  0.3319  0.4723
 2    49  0.2443  0.6383  0.2810  0.5908
 1    93  0.2791  0.5662  0.2788  0.5624
 2    93  0.2332  0.6529  0.2571  0.6217
 1   275  0.1910  0.6822  0.2049  0.6668
 2   275  0.1784  0.7289  0.1965  0.6904
 1   455  0.1739  0.7042  0.1801  0.6921
 2   455  0.1688  0.7263  0.1819  0.7014
 1   906  0.1325  0.7479  0.1398  0.7310
 2   906  0.1273  0.7640  0.1469  0.7427
 0  3166  0.0992  0.8173  0.0230  0.9582
 1    49  0.3279  0.4793  0.3243  0.4766
 2    49  0.2628  0.6171  0.2637  0.6115
 1    93  0.2968  0.5750  0.2916  0.5624
 2    93  0.2457  0.6477  0.2420  0.6482
 1   275  0.2117  0.6734  0.2062  0.6652
 2   275  0.1836  0.7213  0.1951  0.6982
 1   455  0.1584  0.7049  0.1619  0.6998
 2   455  0.1503  0.7362  0.1624  0.7222
 1   906  0.1347  0.7545  0.1332  0.7445
 2   906  0.1347  0.7793  0.1442  0.7406
 0  3166  0.1021  0.8131  0.0235  0.9573
 1    49  0.3242  0.4645  0.3385  0.4471
 2    49  0.2672  0.5912  0.2606  0.6078
 1    93  0.2865  0.5728  0.2668  0.5785
 2    93  0.2280  0.6571  0.2323  0.6550
 1   275  0.2021  0.6725  0.1916  0.6895
 2   275  0.1954  0.7021  0.1823  0.7228
 1   455  0.1732  0.7025  0.1575  0.7115
 2   455  0.1665  0.7399  0.1584  0.7464
 1   906  0.1473  0.7200  0.1288  0.7457
 2   906  0.1414  0.7415  0.1248  0.7762
 0  3166  0.1184  0.7966  0.0239  0.9607
 1    49  0.3257  0.4487  0.3341  0.4408
 2    49  0.2605  0.6199  0.2518  0.6228
 1    93  0.2702  0.5690  0.2659  0.5626
 2    93  0.2265  0.6567  0.2235  0.6554
 1   275  0.1932  0.6867  0.1810  0.6853
 2   275  0.1791  0.7096  0.1673  0.7307
 1   455  0.1762  0.6981  0.1668  0.6981
 2   455  0.1665  0.7143  0.1544  0.7438
 1   906  0.1532  0.7239  0.1412  0.7347
 2   906  0.1480  0.7507  0.1389  0.7650
 0  3166  0.1170  0.8011  0.0181  0.9593
 1    49  0.3079  0.4999  0.3173  0.5082
 2    49  0.2346  0.6574  0.2456  0.6551
 1    93  0.2650  0.5844  0.2624  0.6006
 2    93  0.2324  0.6775  0.2296  0.6878
 1   275  0.1821  0.6865  0.1912  0.6925
 2   275  0.1710  0.7149  0.1721  0.7391
 1   455  0.1525  0.7098  0.1743  0.7028
 2   455  0.1517  0.7400  0.1659  0.7444
 1   906  0.1199  0.7355  0.1358  0.7402
 2   906  0.1214  0.7373  0.1372  0.7611
 0  3166  0.0947  0.8260  0.0221  0.9669
 1    49  0.3101  0.5224  0.3354  0.4803
 2    49  0.2494  0.6314  0.2819  0.6140
 1    93  0.2613  0.6021  0.2836  0.5692
 2    93  0.2176  0.6697  0.2350  0.6486
 1   275  0.2013  0.6706  0.2035  0.6656
 2   275  0.1658  0.7163  0.1881  0.7048
 1   455  0.1636  0.7123  0.1788  0.6943
 2   455  0.1614  0.7256  0.1752  0.7315
 1   906  0.1436  0.7301  0.1478  0.7389
 2   906  0.1384  0.7523  0.1518  0.7573
 0  3166  0.1007  0.8188  0.0199  0.9580
 1    49  0.3642  0.4174  0.3535  0.4370
 2    49  0.2554  0.6045  0.2739  0.5934
 1    93  0.2746  0.5483  0.2664  0.5559
 2    93  0.2272  0.6577  0.2363  0.6518
 1   275  0.1962  0.6858  0.1973  0.6800
 2   275  0.1932  0.7068  0.1912  0.7135
 1   455  0.1799  0.7002  0.1752  0.6974
 2   455  0.1606  0.7393  0.1664  0.7455
 1   906  0.1310  0.7644  0.1460  0.7346
 2   906  0.1310  0.7669  0.1460  0.7602
 0  3166  0.1007  0.8067  0.0283  0.9454
 1    49  0.3323  0.4432  0.3261  0.4367
 2    49  0.2383  0.6254  0.2482  0.6303
 1    93  0.2939  0.5432  0.2597  0.5710
 2    93  0.2354  0.6425  0.2243  0.6597
 1   275  0.1850  0.6767  0.1761  0.6982
 2   275  0.1702  0.6948  0.1783  0.7167
 1   455  0.1591  0.7083  0.1527  0.7089
 2   455  0.1503  0.7138  0.1540  0.7264
 1   906  0.1325  0.7195  0.1261  0.7507
 2   906  0.1310  0.7265  0.1327  0.7556
 0  3166  0.1014  0.8082  0.0221  0.9585
 1    49  0.3094  0.4860  0.3009  0.5002
 2    49  0.2198  0.6683  0.2270  0.6699
 1    93  0.2539  0.5610  0.2562  0.5569
 2    93  0.2132  0.6691  0.2221  0.6741
 1   275  0.1836  0.6923  0.1885  0.6851
 2   275  0.1813  0.6988  0.1947  0.7061
 1   455  0.1614  0.6995  0.1633  0.7086
 2   455  0.1599  0.7183  0.1677  0.7254
 1   906  0.1399  0.7406  0.1292  0.7427
 2   906  0.1332  0.7629  0.1336  0.7573
 0  3166  0.1058  0.8142  0.0235  0.9507
 1    49  0.3161  0.4814  0.3093  0.4859
 2    49  0.2139  0.6854  0.2257  0.6699
 1    93  0.2657  0.5683  0.2580  0.5657
 2    93  0.2102  0.6974  0.2190  0.6702
 1   275  0.1850  0.7074  0.1726  0.7053
 2   275  0.1791  0.7181  0.1624  0.7322
 1   455  0.1540  0.7209  0.1491  0.7097
 2   455  0.1473  0.7364  0.1447  0.7550
 1   906  0.1399  0.7323  0.1310  0.7414
 2   906  0.1295  0.7487  0.1243  0.7787
 0  3166  0.1044  0.8058  0.0190  0.9634


==> plots/with_noannealing/20NG_out.txt <==
   40  0.3006  0.3613  0.4837        0.0195  0.0235  0.0335
  120  0.4577  0.5377  0.6253        0.0171  0.0170  0.0174
  200  0.5410  0.6162  0.6770        0.0125  0.0160  0.0139
  400  0.6456  0.7010  0.7337        0.0090  0.0089  0.0085
 1199  0.7574  0.7870  0.7947        0.0072  0.0043  0.0042
 1998  0.7901  0.8106  0.8167        0.0041  0.0045  0.0025
 3993  0.8302  0.8407  0.8432        0.0057  0.0047  0.0039


==> plots/with_noannealing/20NG_plot.txt <==
 1    40  0.6732  0.3150  0.6780  0.3103
 2    40  0.4982  0.4947  0.5534  0.4467
 1   120  0.5059  0.4859  0.5041  0.4857
 2   120  0.3407  0.6548  0.3970  0.6031
 1   200  0.4505  0.5426  0.4410  0.5505
 2   200  0.3192  0.6768  0.3684  0.6316
 1   400  0.3491  0.6418  0.3426  0.6484
 2   400  0.2622  0.7340  0.3005  0.6995
 1  1199  0.2409  0.7546  0.2447  0.7506
 2  1199  0.2099  0.7874  0.2340  0.7660
 1  1998  0.2111  0.7860  0.2115  0.7858
 2  1998  0.1839  0.8145  0.2039  0.7961
 1  3993  0.1685  0.8302  0.1689  0.8296
 2  3993  0.1593  0.8399  0.1674  0.8326
 0 13964  0.1335  0.8664  0.0201  0.9800
 1    40  0.6786  0.3093  0.6833  0.3045
 2    40  0.4973  0.4957  0.5559  0.4440
 1   120  0.5498  0.4455  0.5401  0.4545
 2   120  0.3815  0.6136  0.4350  0.5649
 1   200  0.4624  0.5323  0.4634  0.5298
 2   200  0.3365  0.6599  0.3857  0.6141
 1   400  0.3615  0.6333  0.3653  0.6281
 2   400  0.2691  0.7290  0.3172  0.6827
 1  1199  0.2346  0.7624  0.2417  0.7554
 2  1199  0.1968  0.8009  0.2286  0.7714
 1  1998  0.2005  0.7970  0.2047  0.7934
 2  1998  0.1779  0.8205  0.2006  0.7994
 1  3993  0.1697  0.8282  0.1736  0.8249
 2  3993  0.1549  0.8435  0.1690  0.8310
 0 13964  0.1306  0.8683  0.0187  0.9814
 1    40  0.6784  0.3208  0.6807  0.3177
 2    40  0.4702  0.5247  0.5364  0.4638
 1   120  0.5176  0.4709  0.5238  0.4669
 2   120  0.3684  0.6256  0.4268  0.5731
 1   200  0.4403  0.5500  0.4356  0.5542
 2   200  0.2959  0.6976  0.3490  0.6509
 1   400  0.3405  0.6500  0.3435  0.6466
 2   400  0.2691  0.7253  0.3026  0.6974
 1  1199  0.2346  0.7612  0.2444  0.7512
 2  1199  0.2005  0.7968  0.2313  0.7687
 1  1998  0.2027  0.7940  0.2062  0.7899
 2  1998  0.1789  0.8186  0.2008  0.7991
 1  3993  0.1702  0.8286  0.1757  0.8223
 2  3993  0.1527  0.8457  0.1701  0.8298
 0 13964  0.1367  0.8630  0.0199  0.9801
 1    40  0.6574  0.3273  0.6725  0.3129
 2    40  0.4983  0.4915  0.5650  0.4349
 1   120  0.5112  0.4795  0.5147  0.4779
 2   120  0.3469  0.6492  0.4079  0.5921
 1   200  0.4266  0.5667  0.4268  0.5675
 2   200  0.3087  0.6872  0.3559  0.6440
 1   400  0.3343  0.6590  0.3358  0.6579
 2   400  0.2535  0.7428  0.2938  0.7062
 1  1199  0.2361  0.7589  0.2382  0.7566
 2  1199  0.2032  0.7937  0.2278  0.7722
 1  1998  0.2081  0.7869  0.2095  0.7856
 2  1998  0.1799  0.8172  0.2054  0.7946
 1  3993  0.1653  0.8322  0.1722  0.8253
 2  3993  0.1553  0.8428  0.1697  0.8303
 0 13964  0.1333  0.8659  0.0203  0.9798
 1    40  0.6781  0.3075  0.6705  0.3130
 2    40  0.4686  0.5260  0.5254  0.4746
 1   120  0.5381  0.4506  0.5288  0.4601
 2   120  0.3620  0.6319  0.4223  0.5776
 1   200  0.4522  0.5369  0.4522  0.5360
 2   200  0.3162  0.6775  0.3709  0.6291
 1   400  0.3449  0.6471  0.3507  0.6406
 2   400  0.2544  0.7416  0.3084  0.6915
 1  1199  0.2560  0.7398  0.2528  0.7419
 2  1199  0.2086  0.7890  0.2441  0.7559
 1  1998  0.2136  0.7836  0.2105  0.7866
 2  1998  0.1811  0.8178  0.2045  0.7955
 1  3993  0.1767  0.8209  0.1731  0.8239
 2  3993  0.1625  0.8364  0.1694  0.8306
 0 13964  0.1323  0.8676  0.0206  0.9795
 1    40  0.7270  0.2712  0.7253  0.2721
 2    40  0.5813  0.4175  0.6228  0.3771
 1   120  0.5463  0.4473  0.5567  0.4355
 2   120  0.3763  0.6201  0.4445  0.5554
 1   200  0.4512  0.5435  0.4675  0.5267
 2   200  0.3026  0.6939  0.3832  0.6167
 1   400  0.3365  0.6580  0.3492  0.6449
 2   400  0.2471  0.7496  0.3060  0.6939
 1  1199  0.2339  0.7623  0.2547  0.7407
 2  1199  0.2034  0.7941  0.2423  0.7577
 1  1998  0.2037  0.7930  0.2231  0.7726
 2  1998  0.1836  0.8143  0.2154  0.7846
 1  3993  0.1598  0.8382  0.1785  0.8198
 2  3993  0.1474  0.8513  0.1768  0.8231
 0 13964  0.1253  0.8736  0.0204  0.9796
 1    40  0.6896  0.2975  0.6928  0.2971
 2    40  0.5352  0.4581  0.5835  0.4163
 1   120  0.5332  0.4588  0.5446  0.4477
 2   120  0.3893  0.6055  0.4529  0.5469
 1   200  0.4591  0.5315  0.4568  0.5335
 2   200  0.3241  0.6717  0.3826  0.6173
 1   400  0.3566  0.6351  0.3623  0.6304
 2   400  0.2609  0.7342  0.3159  0.6841
 1  1199  0.2376  0.7586  0.2409  0.7553
 2  1199  0.1990  0.7974  0.2319  0.7681
 1  1998  0.2079  0.7891  0.2080  0.7890
 2  1998  0.1796  0.8183  0.2048  0.7952
 1  3993  0.1752  0.8229  0.1762  0.8218
 2  3993  0.1578  0.8410  0.1746  0.8254
 0 13964  0.1313  0.8680  0.0214  0.9787
 1    40  0.7037  0.2856  0.7099  0.2804
 2    40  0.5401  0.4504  0.6010  0.3991
 1   120  0.5439  0.4455  0.5553  0.4347
 2   120  0.3768  0.6195  0.4397  0.5603
 1   200  0.4465  0.5433  0.4612  0.5284
 2   200  0.3265  0.6684  0.3831  0.6168
 1   400  0.3417  0.6515  0.3539  0.6386
 2   400  0.2720  0.7249  0.3153  0.6846
 1  1199  0.2312  0.7655  0.2463  0.7493
 2  1199  0.1987  0.7993  0.2385  0.7615
 1  1998  0.2061  0.7908  0.2172  0.7792
 2  1998  0.1801  0.8185  0.2089  0.7910
 1  3993  0.1667  0.8304  0.1751  0.8217
 2  3993  0.1556  0.8432  0.1698  0.8302
 0 13964  0.1286  0.8706  0.0218  0.9782
 1    40  0.6829  0.3012  0.6833  0.3016
 2    40  0.4956  0.4961  0.5528  0.4470
 1   120  0.5216  0.4624  0.5241  0.4612
 2   120  0.3608  0.6324  0.4291  0.5706
 1   200  0.4415  0.5437  0.4468  0.5398
 2   200  0.3119  0.6824  0.3765  0.6235
 1   400  0.3506  0.6390  0.3582  0.6334
 2   400  0.2654  0.7293  0.3157  0.6843
 1  1199  0.2381  0.7565  0.2483  0.7464
 2  1199  0.2027  0.7951  0.2369  0.7630
 1  1998  0.2081  0.7883  0.2196  0.7763
 2  1998  0.1846  0.8136  0.2117  0.7882
 1  3993  0.1600  0.8387  0.1764  0.8222
 2  3993  0.1543  0.8446  0.1718  0.8282
 0 13964  0.1299  0.8692  0.0202  0.9799
 1    40  0.7170  0.2710  0.7048  0.2831
 2    40  0.5109  0.4826  0.5666  0.4332
 1   120  0.5506  0.4311  0.5507  0.4328
 2   120  0.3934  0.6009  0.4549  0.5451
 1   200  0.4658  0.5195  0.4712  0.5151
 2   200  0.3400  0.6546  0.3976  0.6024
 1   400  0.3536  0.6407  0.3641  0.6282
 2   400  0.2713  0.7261  0.3141  0.6859
 1  1199  0.2440  0.7537  0.2404  0.7561
 2  1199  0.2051  0.7937  0.2301  0.7699
 1  1998  0.2052  0.7923  0.2055  0.7918
 2  1998  0.1851  0.8135  0.2000  0.8000
 1  3993  0.1672  0.8312  0.1659  0.8327
 2  3993  0.1551  0.8440  0.1652  0.8348
 0 13964  0.1294  0.8700  0.0214  0.9786


==> plots/with_noannealing/20NG_plot_noannealing.txt <==
 1    40  0.6732  0.3150  0.6780  0.3103
 2    40  0.6170  0.3759  0.6766  0.3234
 1   120  0.5059  0.4859  0.5041  0.4857
 2   120  0.4331  0.5611  0.5054  0.4945
 1   200  0.4505  0.5426  0.4410  0.5505
 2   200  0.3789  0.6179  0.4441  0.5559
 1   400  0.3491  0.6418  0.3426  0.6484
 2   400  0.2953  0.7003  0.3457  0.6542
 1  1199  0.2409  0.7546  0.2447  0.7506
 2  1199  0.2161  0.7805  0.2523  0.7476
 1  1998  0.2111  0.7860  0.2115  0.7858
 2  1998  0.1942  0.8039  0.2199  0.7801
 1  3993  0.1685  0.8302  0.1689  0.8296
 2  3993  0.1621  0.8368  0.1737  0.8262
 0 13964  0.1335  0.8664  0.0201  0.9800
 1    40  0.6786  0.3093  0.6833  0.3045
 2    40  0.6207  0.3732  0.6787  0.3213
 1   120  0.5498  0.4455  0.5401  0.4545
 2   120  0.4730  0.5222  0.5410  0.4589
 1   200  0.4624  0.5323  0.4634  0.5298
 2   200  0.3969  0.5985  0.4639  0.5358
 1   400  0.3615  0.6333  0.3653  0.6281
 2   400  0.3048  0.6917  0.3670  0.6328
 1  1199  0.2346  0.7624  0.2417  0.7554
 2  1199  0.2039  0.7936  0.2450  0.7550
 1  1998  0.2005  0.7970  0.2047  0.7934
 2  1998  0.1787  0.8185  0.2077  0.7922
 1  3993  0.1697  0.8282  0.1736  0.8249
 2  3993  0.1585  0.8404  0.1763  0.8236
 0 13964  0.1306  0.8683  0.0187  0.9814
 1    40  0.6784  0.3208  0.6807  0.3177
 2    40  0.6128  0.3839  0.6809  0.3194
 1   120  0.5176  0.4709  0.5238  0.4669
 2   120  0.4388  0.5537  0.5208  0.4791
 1   200  0.4403  0.5500  0.4356  0.5542
 2   200  0.3551  0.6388  0.4280  0.5717
 1   400  0.3405  0.6500  0.3435  0.6466
 2   400  0.2936  0.7007  0.3401  0.6598
 1  1199  0.2346  0.7612  0.2444  0.7512
 2  1199  0.2066  0.7904  0.2466  0.7533
 1  1998  0.2027  0.7940  0.2062  0.7899
 2  1998  0.1823  0.8147  0.2094  0.7904
 1  3993  0.1702  0.8286  0.1757  0.8223
 2  3993  0.1536  0.8445  0.1813  0.8186
 0 13964  0.1367  0.8630  0.0199  0.9801
 1    40  0.6574  0.3273  0.6725  0.3129
 2    40  0.5993  0.3943  0.6727  0.3273
 1   120  0.5112  0.4795  0.5147  0.4779
 2   120  0.4386  0.5545  0.5161  0.4839
 1   200  0.4266  0.5667  0.4268  0.5675
 2   200  0.3627  0.6320  0.4320  0.5679
 1   400  0.3343  0.6590  0.3358  0.6579
 2   400  0.2901  0.7053  0.3360  0.6639
 1  1199  0.2361  0.7589  0.2382  0.7566
 2  1199  0.2121  0.7835  0.2432  0.7566
 1  1998  0.2081  0.7869  0.2095  0.7856
 2  1998  0.1893  0.8069  0.2146  0.7853
 1  3993  0.1653  0.8322  0.1722  0.8253
 2  3993  0.1590  0.8384  0.1758  0.8241
 0 13964  0.1333  0.8659  0.0203  0.9798
 1    40  0.6781  0.3075  0.6705  0.3130
 2    40  0.6261  0.3669  0.6778  0.3223
 1   120  0.5381  0.4506  0.5288  0.4601
 2   120  0.4500  0.5432  0.5273  0.4726
 1   200  0.4522  0.5369  0.4522  0.5360
 2   200  0.3778  0.6183  0.4497  0.5502
 1   400  0.3449  0.6471  0.3507  0.6406
 2   400  0.2923  0.7032  0.3542  0.6457
 1  1199  0.2560  0.7398  0.2528  0.7419
 2  1199  0.2145  0.7825  0.2566  0.7432
 1  1998  0.2136  0.7836  0.2105  0.7866
 2  1998  0.1885  0.8095  0.2160  0.7838
 1  3993  0.1767  0.8209  0.1731  0.8239
 2  3993  0.1657  0.8331  0.1802  0.8197
 0 13964  0.1323  0.8676  0.0206  0.9795
 1    40  0.7270  0.2712  0.7253  0.2721
 2    40  0.6826  0.3162  0.7263  0.2737
 1   120  0.5463  0.4473  0.5567  0.4355
 2   120  0.4626  0.5332  0.5478  0.4521
 1   200  0.4512  0.5435  0.4675  0.5267
 2   200  0.3684  0.6258  0.4643  0.5355
 1   400  0.3365  0.6580  0.3492  0.6449
 2   400  0.2736  0.7218  0.3478  0.6520
 1  1199  0.2339  0.7623  0.2547  0.7407
 2  1199  0.2123  0.7849  0.2589  0.7411
 1  1998  0.2037  0.7930  0.2231  0.7726
 2  1998  0.1831  0.8143  0.2288  0.7711
 1  3993  0.1598  0.8382  0.1785  0.8198
 2  3993  0.1486  0.8502  0.1832  0.8168
 0 13964  0.1253  0.8736  0.0204  0.9796
 1    40  0.6896  0.2975  0.6928  0.2971
 2    40  0.6387  0.3556  0.6910  0.3089
 1   120  0.5332  0.4588  0.5446  0.4477
 2   120  0.4735  0.5219  0.5478  0.4520
 1   200  0.4591  0.5315  0.4568  0.5335
 2   200  0.3825  0.6134  0.4602  0.5395
 1   400  0.3566  0.6351  0.3623  0.6304
 2   400  0.2991  0.6962  0.3641  0.6359
 1  1199  0.2376  0.7586  0.2409  0.7553
 2  1199  0.2052  0.7902  0.2449  0.7550
 1  1998  0.2079  0.7891  0.2080  0.7890
 2  1998  0.1833  0.8137  0.2129  0.7869
 1  3993  0.1752  0.8229  0.1762  0.8218
 2  3993  0.1611  0.8374  0.1797  0.8203
 0 13964  0.1313  0.8680  0.0214  0.9787
 1    40  0.7037  0.2856  0.7099  0.2804
 2    40  0.6526  0.3390  0.7103  0.2898
 1   120  0.5439  0.4455  0.5553  0.4347
 2   120  0.4750  0.5175  0.5541  0.4459
 1   200  0.4465  0.5433  0.4612  0.5284
 2   200  0.3913  0.5997  0.4631  0.5367
 1   400  0.3417  0.6515  0.3539  0.6386
 2   400  0.2911  0.7045  0.3559  0.6440
 1  1199  0.2312  0.7655  0.2463  0.7493
 2  1199  0.2069  0.7908  0.2530  0.7469
 1  1998  0.2061  0.7908  0.2172  0.7792
 2  1998  0.1890  0.8085  0.2194  0.7805
 1  3993  0.1667  0.8304  0.1751  0.8217
 2  3993  0.1563  0.8415  0.1786  0.8213
 0 13964  0.1286  0.8706  0.0218  0.9782
 1    40  0.6829  0.3012  0.6833  0.3016
 2    40  0.6284  0.3668  0.6787  0.3213
 1   120  0.5216  0.4624  0.5241  0.4612
 2   120  0.4405  0.5515  0.5232  0.4766
 1   200  0.4415  0.5437  0.4468  0.5398
 2   200  0.3655  0.6281  0.4480  0.5518
 1   400  0.3506  0.6390  0.3582  0.6334
 2   400  0.2990  0.6950  0.3586  0.6412
 1  1199  0.2381  0.7565  0.2483  0.7464
 2  1199  0.2086  0.7882  0.2548  0.7451
 1  1998  0.2081  0.7883  0.2196  0.7763
 2  1998  0.1901  0.8069  0.2224  0.7774
 1  3993  0.1600  0.8387  0.1764  0.8222
 2  3993  0.1573  0.8415  0.1792  0.8208
 0 13964  0.1299  0.8692  0.0202  0.9799
 1    40  0.7170  0.2710  0.7048  0.2831
 2    40  0.6533  0.3417  0.7066  0.2933
 1   120  0.5506  0.4311  0.5507  0.4328
 2   120  0.4759  0.5184  0.5516  0.4483
 1   200  0.4658  0.5195  0.4712  0.5151
 2   200  0.4029  0.5897  0.4713  0.5287
 1   400  0.3536  0.6407  0.3641  0.6282
 2   400  0.3052  0.6910  0.3681  0.6319
 1  1199  0.2440  0.7537  0.2404  0.7561
 2  1199  0.2131  0.7855  0.2441  0.7558
 1  1998  0.2052  0.7923  0.2055  0.7918
 2  1998  0.1890  0.8093  0.2071  0.7928
 1  3993  0.1672  0.8312  0.1659  0.8327
 2  3993  0.1561  0.8430  0.1688  0.8311
 0 13964  0.1294  0.8700  0.0214  0.9786


==> plots/with_noannealing/mnist_plot_noannealing.txt <==
 1    20  0.4239  0.5649  0.4253  0.5632
 2    20  0.4074  0.5882  0.4111  0.5843
 1    49  0.3492  0.6410  0.3499  0.6405
 2    49  0.3212  0.6753  0.3233  0.6736
 1    73  0.3189  0.6666  0.3197  0.6658
 2    73  0.3055  0.6905  0.3061  0.6904
 1   143  0.2254  0.7654  0.2202  0.7710
 2   143  0.2023  0.7943  0.2006  0.7959
 1   423  0.1585  0.8371  0.1597  0.8360
 2   423  0.1455  0.8521  0.1507  0.8466
 1   705  0.1397  0.8570  0.1397  0.8572
 2   705  0.1275  0.8700  0.1279  0.8699
 1  1405  0.1214  0.8757  0.1217  0.8752
 2  1405  0.1112  0.8869  0.1139  0.8840
 1  4205  0.0964  0.9020  0.0962  0.9021
 2  4205  0.0925  0.9060  0.0909  0.9077
 1  7005  0.0910  0.9075  0.0918  0.9066
 2  7005  0.0868  0.9119  0.0889  0.9097
 1 14004  0.0875  0.9112  0.0861  0.9124
 2 14004  0.0829  0.9159  0.0837  0.9150
 0 49007  0.0753  0.9236  0.0615  0.9376
 1    20  0.3810  0.6135  0.3792  0.6152
 2    20  0.3642  0.6300  0.3655  0.6291
 1    49  0.2997  0.6799  0.2995  0.6806
 2    49  0.2942  0.6975  0.2964  0.6959
 1    73  0.2875  0.6953  0.2894  0.6928
 2    73  0.2803  0.7125  0.2824  0.7100
 1   143  0.2554  0.7293  0.2572  0.7267
 2   143  0.2286  0.7666  0.2305  0.7648
 1   423  0.1633  0.8326  0.1632  0.8326
 2   423  0.1445  0.8530  0.1470  0.8504
 1   705  0.1448  0.8515  0.1427  0.8533
 2   705  0.1258  0.8723  0.1271  0.8707
 1  1405  0.1194  0.8782  0.1198  0.8775
 2  1405  0.1083  0.8902  0.1078  0.8905
 1  4205  0.0980  0.9005  0.0980  0.9004
 2  4205  0.0938  0.9048  0.0937  0.9049
 1  7005  0.0924  0.9060  0.0916  0.9068
 2  7005  0.0884  0.9104  0.0876  0.9111
 1 14004  0.0845  0.9142  0.0833  0.9153
 2 14004  0.0814  0.9175  0.0817  0.9172
 0 49007  0.0756  0.9233  0.0619  0.9373
 1    20  0.4510  0.5287  0.4491  0.5311
 2    20  0.4331  0.5617  0.4349  0.5599
 1    49  0.3030  0.6781  0.3040  0.6764
 2    49  0.2679  0.7269  0.2719  0.7226
 1    73  0.2925  0.6926  0.2845  0.7004
 2    73  0.2664  0.7298  0.2625  0.7328
 1   143  0.2378  0.7557  0.2327  0.7602
 2   143  0.2221  0.7744  0.2174  0.7787
 1   423  0.1663  0.8294  0.1635  0.8321
 2   423  0.1508  0.8470  0.1495  0.8478
 1   705  0.1452  0.8519  0.1434  0.8535
 2   705  0.1337  0.8645  0.1311  0.8668
 1  1405  0.1211  0.8768  0.1195  0.8780
 2  1405  0.1110  0.8876  0.1098  0.8884
 1  4205  0.1032  0.8951  0.1003  0.8978
 2  4205  0.0964  0.9022  0.0948  0.9037
 1  7005  0.0922  0.9062  0.0917  0.9066
 2  7005  0.0902  0.9086  0.0893  0.9093
 1 14004  0.0855  0.9131  0.0839  0.9146
 2 14004  0.0854  0.9134  0.0821  0.9166
 0 49007  0.0753  0.9237  0.0604  0.9387
 1    20  0.4709  0.4941  0.4727  0.4915
 2    20  0.4557  0.5388  0.4599  0.5341
 1    49  0.3711  0.6025  0.3759  0.5966
 2    49  0.3434  0.6491  0.3503  0.6423
 1    73  0.3136  0.6733  0.3183  0.6669
 2    73  0.2868  0.7093  0.2934  0.7020
 1   143  0.2491  0.7406  0.2509  0.7377
 2   143  0.2185  0.7777  0.2260  0.7693
 1   423  0.1660  0.8302  0.1700  0.8258
 2   423  0.1509  0.8461  0.1570  0.8396
 1   705  0.1336  0.8632  0.1408  0.8555
 2   705  0.1270  0.8709  0.1318  0.8660
 1  1405  0.1183  0.8792  0.1242  0.8731
 2  1405  0.1129  0.8854  0.1154  0.8829
 1  4205  0.0972  0.9012  0.0991  0.8993
 2  4205  0.0948  0.9039  0.0960  0.9027
 1  7005  0.0902  0.9084  0.0931  0.9052
 2  7005  0.0867  0.9122  0.0893  0.9094
 1 14004  0.0840  0.9148  0.0858  0.9128
 2 14004  0.0819  0.9171  0.0832  0.9156
 0 49007  0.0738  0.9251  0.0614  0.9377
 1    20  0.5214  0.4661  0.5159  0.4709
 2    20  0.5038  0.4901  0.5021  0.4928
 1    49  0.3635  0.6159  0.3649  0.6141
 2    49  0.3529  0.6403  0.3547  0.6389
 1    73  0.2917  0.6889  0.2951  0.6856
 2    73  0.2715  0.7220  0.2749  0.7191
 1   143  0.2322  0.7544  0.2362  0.7507
 2   143  0.2030  0.7928  0.2097  0.7862
 1   423  0.1631  0.8324  0.1638  0.8317
 2   423  0.1431  0.8546  0.1466  0.8510
 1   705  0.1405  0.8561  0.1413  0.8554
 2   705  0.1213  0.8769  0.1239  0.8743
 1  1405  0.1231  0.8742  0.1242  0.8732
 2  1405  0.1099  0.8884  0.1140  0.8844
 1  4205  0.0985  0.8997  0.0993  0.8990
 2  4205  0.0937  0.9048  0.0940  0.9046
 1  7005  0.0932  0.9052  0.0906  0.9079
 2  7005  0.0907  0.9079  0.0884  0.9104
 1 14004  0.0869  0.9116  0.0854  0.9132
 2 14004  0.0844  0.9143  0.0840  0.9149
 0 49007  0.0768  0.9220  0.0606  0.9385
 1    20  0.4485  0.5487  0.4448  0.5521
 2    20  0.4389  0.5592  0.4356  0.5625
 1    49  0.3270  0.6665  0.3246  0.6691
 2    49  0.3068  0.6900  0.3067  0.6902
 1    73  0.2726  0.7203  0.2691  0.7243
 2    73  0.2582  0.7396  0.2552  0.7430
 1   143  0.2135  0.7786  0.2124  0.7795
 2   143  0.1955  0.8010  0.1942  0.8024
 1   423  0.1664  0.8291  0.1628  0.8330
 2   423  0.1480  0.8496  0.1471  0.8506
 1   705  0.1455  0.8509  0.1444  0.8519
 2   705  0.1293  0.8689  0.1301  0.8681
 1  1405  0.1254  0.8717  0.1237  0.8734
 2  1405  0.1146  0.8836  0.1115  0.8868
 1  4205  0.1032  0.8948  0.1026  0.8954
 2  4205  0.0968  0.9017  0.0962  0.9024
 1  7005  0.0963  0.9020  0.0944  0.9039
 2  7005  0.0928  0.9058  0.0919  0.9068
 1 14004  0.0861  0.9125  0.0876  0.9110
 2 14004  0.0848  0.9139  0.0849  0.9140
 0 49007  0.0768  0.9220  0.0606  0.9385


==> plots_maxent/OutLcurve_aut-avn.txt <==
0  5000 0.9699 0.9748 0.9788 0.9768
1     4 0.6521 0.6508 1.0000 0.7885
2     4 0.6651 0.6604 0.9952 0.7940
3     4 0.9159 0.9302 0.9409 0.9355
4     4 0.9247 0.9193 0.9688 0.9434
5     4 0.7252 0.7232 0.9336 0.8150
1     8 0.6518 0.6506 1.0000 0.7883
2     8 0.6735 0.6687 0.9841 0.7963
3     8 0.9078 0.9252 0.9333 0.9292
4     8 0.9320 0.9247 0.9745 0.9489
5     8 0.7575 0.7580 0.9194 0.8310
1    16 0.6583 0.6549 0.9999 0.7914
2    16 0.7152 0.7034 0.9694 0.8153
3    16 0.9081 0.9271 0.9314 0.9293
4    16 0.9285 0.9223 0.9716 0.9463
5    16 0.8026 0.8106 0.9077 0.8564
1    32 0.6732 0.6668 0.9912 0.7973
2    32 0.7688 0.7530 0.9574 0.8430
3    32 0.9166 0.9310 0.9411 0.9360
4    32 0.9239 0.9190 0.9681 0.9429
5    32 0.8348 0.8425 0.9166 0.8780
1    64 0.7076 0.6922 0.9885 0.8142
2    64 0.8106 0.8006 0.9426 0.8658
3    64 0.9249 0.9366 0.9483 0.9424
4    64 0.9264 0.9205 0.9704 0.9448
5    64 0.8502 0.8638 0.9129 0.8876
1   128 0.7947 0.7626 0.9922 0.8624
2   128 0.8719 0.8657 0.9499 0.9058
3   128 0.9285 0.9396 0.9508 0.9452
4   128 0.9319 0.9236 0.9757 0.9490
5   128 0.8854 0.9000 0.9261 0.9129
1   256 0.8698 0.8400 0.9873 0.9077
2   256 0.9108 0.9116 0.9551 0.9328
3   256 0.9405 0.9478 0.9612 0.9545
4   256 0.9401 0.9320 0.9791 0.9550
5   256 0.9153 0.9286 0.9417 0.9351
1   512 0.9023 0.8766 0.9885 0.9292
2   512 0.9322 0.9308 0.9672 0.9487
3   512 0.9480 0.9529 0.9676 0.9602
4   512 0.9459 0.9341 0.9861 0.9594
5   512 0.9349 0.9440 0.9563 0.9501
1  1024 0.9286 0.9094 0.9883 0.9472
2  1024 0.9429 0.9411 0.9727 0.9567
3  1024 0.9499 0.9536 0.9699 0.9617
4  1024 0.9478 0.9356 0.9874 0.9608
5  1024 0.9438 0.9514 0.9625 0.9569
0  5000 0.9711 0.9737 0.9819 0.9778
1     4 0.6486 0.6485 1.0000 0.7868
2     4 0.6580 0.6565 0.9909 0.7898
3     4 0.9081 0.9224 0.9372 0.9297
4     4 0.9289 0.9201 0.9750 0.9468
5     4 0.6857 0.6948 0.9188 0.7913
1     8 0.6486 0.6485 1.0000 0.7868
2     8 0.6721 0.6689 0.9785 0.7946
3     8 0.9067 0.9218 0.9355 0.9286
4     8 0.9225 0.9167 0.9685 0.9419
5     8 0.7731 0.7797 0.9061 0.8382
1    16 0.6515 0.6504 1.0000 0.7881
2    16 0.7139 0.7034 0.9662 0.8141
3    16 0.9034 0.9194 0.9327 0.9260
4    16 0.9235 0.9172 0.9694 0.9426
5    16 0.8193 0.8300 0.9071 0.8668
1    32 0.6787 0.6688 0.9994 0.8013
2    32 0.7860 0.7716 0.9518 0.8522
3    32 0.9106 0.9247 0.9384 0.9315
4    32 0.9349 0.9243 0.9799 0.9513
5    32 0.8573 0.8677 0.9201 0.8931
1    64 0.7537 0.7267 0.9941 0.8396
2    64 0.8678 0.8607 0.9498 0.9031
3    64 0.9221 0.9326 0.9484 0.9404
4    64 0.9292 0.9219 0.9733 0.9469
5    64 0.8873 0.9004 0.9290 0.9144
1   128 0.8366 0.8030 0.9911 0.8872
2   128 0.8914 0.8920 0.9472 0.9188
3   128 0.9208 0.9314 0.9475 0.9394
4   128 0.9318 0.9242 0.9748 0.9488
5   128 0.8976 0.9131 0.9307 0.9218
1   256 0.8821 0.8567 0.9825 0.9153
2   256 0.9068 0.9081 0.9527 0.9298
3   256 0.9340 0.9421 0.9570 0.9495
4   256 0.9369 0.9268 0.9801 0.9527
5   256 0.9099 0.9229 0.9394 0.9311
1   512 0.9258 0.9257 0.9628 0.9439
2   512 0.9279 0.9308 0.9602 0.9453
3   512 0.9398 0.9457 0.9625 0.9540
4   512 0.9409 0.9327 0.9795 0.9555
5   512 0.9297 0.9385 0.9541 0.9462
1  1024 0.9203 0.8999 0.9867 0.9413
2  1024 0.9422 0.9398 0.9732 0.9562
3  1024 0.9489 0.9523 0.9697 0.9609
4  1024 0.9479 0.9375 0.9853 0.9608
5  1024 0.9428 0.9478 0.9650 0.9563
0  5000 0.9715 0.9737 0.9826 0.9781
1     4 0.6492 0.6493 0.9977 0.7867
2     4 0.6466 0.6495 0.9879 0.7837
3     4 0.9039 0.9214 0.9312 0.9263
4     4 0.9242 0.9203 0.9668 0.9430
5     4 0.6772 0.6908 0.9089 0.7850
1     8 0.6495 0.6494 0.9985 0.7870
2     8 0.6520 0.6542 0.9827 0.7855
3     8 0.9080 0.9243 0.9347 0.9294
4     8 0.9194 0.9166 0.9632 0.9393
5     8 0.7372 0.7479 0.8972 0.8157
1    16 0.6502 0.6501 0.9971 0.7870
2    16 0.6766 0.6771 0.9580 0.7934
3    16 0.8984 0.9174 0.9267 0.9220
4    16 0.9202 0.9176 0.9635 0.9400
5    16 0.7786 0.7972 0.8832 0.8380
1    32 0.6685 0.6620 0.9987 0.7962
2    32 0.7604 0.7505 0.9444 0.8364
3    32 0.9055 0.9242 0.9305 0.9274
4    32 0.9291 0.9240 0.9706 0.9467
5    32 0.8331 0.8531 0.8971 0.8745
1    64 0.7330 0.7096 0.9956 0.8286
2    64 0.8392 0.8279 0.9494 0.8845
3    64 0.9110 0.9259 0.9378 0.9318
4    64 0.9274 0.9216 0.9707 0.9455
5    64 0.8683 0.8831 0.9184 0.9004
1   128 0.8191 0.7853 0.9922 0.8767
2   128 0.8900 0.8857 0.9533 0.9183
3   128 0.9189 0.9321 0.9436 0.9378
4   128 0.9334 0.9250 0.9765 0.9500
5   128 0.8980 0.9128 0.9317 0.9221
1   256 0.8709 0.8373 0.9940 0.9090
2   256 0.9124 0.9121 0.9572 0.9341
3   256 0.9235 0.9360 0.9469 0.9414
4   256 0.9319 0.9232 0.9762 0.9489
5   256 0.9107 0.9264 0.9367 0.9315
1   512 0.9139 0.8945 0.9832 0.9368
2   512 0.9249 0.9271 0.9596 0.9431
3   512 0.9335 0.9436 0.9545 0.9490
4   512 0.9397 0.9307 0.9801 0.9547
5   512 0.9248 0.9379 0.9466 0.9423
1  1024 0.9038 0.8759 0.9922 0.9304
2  1024 0.9441 0.9424 0.9733 0.9576
3  1024 0.9483 0.9537 0.9673 0.9604
4  1024 0.9535 0.9422 0.9889 0.9650
5  1024 0.9428 0.9512 0.9610 0.9561
0  5000 0.9703 0.9727 0.9818 0.9772
1     4 0.6485 0.6484 1.0000 0.7867
2     4 0.5398 0.6342 0.6857 0.6589
3     4 0.3319 0.4849 0.4907 0.4878
4     4 0.3769 0.5183 0.5500 0.5337
5     4 0.5304 0.6335 0.6541 0.6437
1     8 0.6487 0.6486 1.0000 0.7868
2     8 0.5549 0.6432 0.7040 0.6722
3     8 0.8864 0.9064 0.9199 0.9131
4     8 0.6831 0.7396 0.7889 0.7635
5     8 0.5622 0.6550 0.6863 0.6703
1    16 0.6488 0.6486 1.0000 0.7869
2    16 0.5847 0.6627 0.7321 0.6957
3    16 0.8907 0.9097 0.9230 0.9163
4    16 0.8945 0.8907 0.9545 0.9215
5    16 0.6359 0.7074 0.7478 0.7270
1    32 0.6493 0.6490 1.0000 0.7871
2    32 0.6336 0.6958 0.7727 0.7322
3    32 0.8395 0.8700 0.8846 0.8772
4    32 0.8458 0.8599 0.9104 0.8844
5    32 0.7453 0.7855 0.8352 0.8096
1    64 0.6559 0.6533 0.9999 0.7903
2    64 0.7122 0.7509 0.8321 0.7894
3    64 0.9013 0.9187 0.9300 0.9243
4    64 0.8983 0.8962 0.9536 0.9240
5    64 0.8197 0.8464 0.8820 0.8638
1   128 0.7083 0.6898 0.9996 0.8163
2   128 0.8329 0.8382 0.9199 0.8772
3   128 0.9191 0.9319 0.9442 0.9380
4   128 0.9413 0.9272 0.9870 0.9562
5   128 0.8927 0.9074 0.9293 0.9182
1   256 0.7968 0.7619 0.9987 0.8643
2   256 0.8903 0.8894 0.9488 0.9182
3   256 0.9372 0.9446 0.9594 0.9519
4   256 0.9458 0.9318 0.9887 0.9594
5   256 0.9151 0.9272 0.9431 0.9351
1   512 0.8569 0.8204 0.9977 0.9004
2   512 0.9256 0.9230 0.9659 0.9440
3   512 0.9409 0.9471 0.9626 0.9548
4   512 0.9478 0.9340 0.9895 0.9609
5   512 0.9314 0.9401 0.9550 0.9475
1  1024 0.8945 0.8622 0.9965 0.9245
2  1024 0.9410 0.9360 0.9757 0.9554
3  1024 0.9475 0.9510 0.9689 0.9599
4  1024 0.9497 0.9349 0.9914 0.9623
5  1024 0.9436 0.9494 0.9645 0.9569
0  5000 0.9706 0.9745 0.9804 0.9774
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6472 0.6498 0.9888 0.7842
3     4 0.9075 0.9262 0.9317 0.9289
4     4 0.9239 0.9207 0.9658 0.9427
5     4 0.6564 0.6720 0.9181 0.7760
1     8 0.6484 0.6484 1.0000 0.7867
2     8 0.6481 0.6513 0.9843 0.7839
3     8 0.9087 0.9272 0.9324 0.9298
4     8 0.9247 0.9208 0.9671 0.9433
5     8 0.6540 0.6849 0.8638 0.7640
1    16 0.6502 0.6496 0.9998 0.7875
2    16 0.6698 0.6716 0.9603 0.7904
3    16 0.9072 0.9265 0.9307 0.9286
4    16 0.9240 0.9212 0.9653 0.9428
5    16 0.7411 0.7644 0.8684 0.8131
1    32 0.6579 0.6549 0.9987 0.7910
2    32 0.7200 0.7196 0.9309 0.8117
3    32 0.9211 0.9357 0.9431 0.9394
4    32 0.9281 0.9251 0.9675 0.9458
5    32 0.7993 0.8250 0.8763 0.8499
1    64 0.7064 0.6888 0.9980 0.8151
2    64 0.8302 0.8218 0.9424 0.8780
3    64 0.9178 0.9336 0.9401 0.9368
4    64 0.9278 0.9241 0.9681 0.9456
5    64 0.8562 0.8739 0.9094 0.8913
1   128 0.8195 0.7840 0.9961 0.8774
2   128 0.8896 0.8859 0.9524 0.9179
3   128 0.9235 0.9373 0.9452 0.9412
4   128 0.9359 0.9290 0.9757 0.9518
5   128 0.8991 0.9137 0.9325 0.9230
1   256 0.8846 0.8540 0.9915 0.9176
2   256 0.9200 0.9194 0.9609 0.9397
3   256 0.9293 0.9422 0.9492 0.9457
4   256 0.9434 0.9330 0.9834 0.9575
5   256 0.9198 0.9331 0.9440 0.9385
1   512 0.9166 0.8941 0.9883 0.9389
2   512 0.9340 0.9335 0.9670 0.9500
3   512 0.9398 0.9473 0.9606 0.9539
4   512 0.9456 0.9341 0.9857 0.9592
5   512 0.9344 0.9446 0.9549 0.9497
1  1024 0.9326 0.9172 0.9849 0.9498
2  1024 0.9428 0.9430 0.9704 0.9565
3  1024 0.9482 0.9548 0.9658 0.9603
4  1024 0.9515 0.9390 0.9895 0.9636
5  1024 0.9435 0.9515 0.9619 0.9566
0  5000 0.9698 0.9730 0.9808 0.9768
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6494 0.6510 0.9898 0.7854
3     4 0.9086 0.9235 0.9366 0.9300
4     4 0.9256 0.9203 0.9691 0.9441
5     4 0.7057 0.7193 0.8956 0.7978
1     8 0.6485 0.6485 1.0000 0.7867
2     8 0.6503 0.6549 0.9734 0.7830
3     8 0.9179 0.9301 0.9444 0.9372
4     8 0.9273 0.9213 0.9708 0.9454
5     8 0.7412 0.7678 0.8612 0.8119
1    16 0.6499 0.6494 1.0000 0.7874
2    16 0.6925 0.6898 0.9553 0.8011
3    16 0.9035 0.9203 0.9320 0.9261
4    16 0.9317 0.9238 0.9751 0.9488
5    16 0.7918 0.8157 0.8770 0.8452
1    32 0.6733 0.6650 0.9998 0.7987
2    32 0.7927 0.7777 0.9524 0.8562
3    32 0.9054 0.9214 0.9339 0.9276
4    32 0.9264 0.9197 0.9712 0.9447
5    32 0.8506 0.8662 0.9101 0.8876
1    64 0.7322 0.7078 0.9996 0.8288
2    64 0.8572 0.8483 0.9495 0.8961
3    64 0.9007 0.9176 0.9304 0.9240
4    64 0.9259 0.9178 0.9729 0.9445
5    64 0.8704 0.8871 0.9168 0.9017
1   128 0.8282 0.7912 0.9986 0.8829
2   128 0.9015 0.8918 0.9653 0.9271
3   128 0.9209 0.9323 0.9467 0.9395
4   128 0.9379 0.9265 0.9821 0.9535
5   128 0.9080 0.9160 0.9447 0.9301
1   256 0.8681 0.8319 0.9983 0.9075
2   256 0.9219 0.9141 0.9708 0.9416
3   256 0.9324 0.9413 0.9553 0.9482
4   256 0.9445 0.9303 0.9885 0.9585
5   256 0.9193 0.9275 0.9497 0.9385
1   512 0.8390 0.9490 0.7943 0.8648
2   512 0.9178 0.9268 0.9480 0.9373
3   512 0.9445 0.9506 0.9645 0.9575
4   512 0.9472 0.9325 0.9902 0.9605
5   512 0.9333 0.9416 0.9564 0.9490
1  1024 0.8874 0.9485 0.8738 0.9096
2  1024 0.9377 0.9408 0.9646 0.9525
3  1024 0.9478 0.9520 0.9684 0.9601
4  1024 0.9498 0.9349 0.9915 0.9624
5  1024 0.9421 0.9488 0.9626 0.9557
0  5000 0.9727 0.9775 0.9804 0.9789
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6482 0.6505 0.9887 0.7847
3     4 0.9104 0.9267 0.9358 0.9312
4     4 0.9262 0.9216 0.9685 0.9445
5     4 0.6397 0.6636 0.9010 0.7643
1     8 0.6484 0.6484 1.0000 0.7867
2     8 0.6496 0.6522 0.9847 0.7847
3     8 0.9070 0.9242 0.9332 0.9287
4     8 0.9276 0.9225 0.9698 0.9456
5     8 0.7081 0.7199 0.9000 0.7999
1    16 0.6535 0.6517 0.9998 0.7891
2    16 0.6691 0.6697 0.9660 0.7910
3    16 0.9135 0.9294 0.9379 0.9336
4    16 0.9273 0.9226 0.9691 0.9453
5    16 0.7700 0.7762 0.9065 0.8363
1    32 0.6736 0.6652 0.9997 0.7988
2    32 0.7707 0.7534 0.9610 0.8446
3    32 0.9095 0.9256 0.9356 0.9306
4    32 0.9258 0.9211 0.9685 0.9442
5    32 0.8569 0.8646 0.9240 0.8933
1    64 0.7352 0.7102 0.9993 0.8303
2    64 0.8557 0.8393 0.9616 0.8963
3    64 0.9166 0.9309 0.9413 0.9361
4    64 0.9274 0.9214 0.9709 0.9455
5    64 0.8765 0.8890 0.9250 0.9066
1   128 0.8225 0.7867 0.9963 0.8792
2   128 0.8868 0.8815 0.9537 0.9162
3   128 0.9187 0.9330 0.9423 0.9376
4   128 0.9249 0.9202 0.9681 0.9435
5   128 0.8920 0.9070 0.9287 0.9177
1   256 0.8800 0.8492 0.9909 0.9146
2   256 0.9069 0.9082 0.9528 0.9299
3   256 0.9226 0.9362 0.9450 0.9406
4   256 0.9258 0.9208 0.9688 0.9442
5   256 0.9052 0.9206 0.9343 0.9274
1   512 0.9179 0.8953 0.9891 0.9399
2   512 0.9296 0.9283 0.9661 0.9468
3   512 0.9323 0.9435 0.9525 0.9480
4   512 0.9443 0.9326 0.9852 0.9582
5   512 0.9267 0.9379 0.9499 0.9439
1  1024 0.9029 0.8727 0.9955 0.9301
2  1024 0.9429 0.9399 0.9742 0.9567
3  1024 0.9436 0.9514 0.9622 0.9567
4  1024 0.9517 0.9390 0.9898 0.9637
5  1024 0.9400 0.9483 0.9599 0.9540
0  5000 0.9715 0.9752 0.9809 0.9781
1     4 0.6483 0.6483 1.0000 0.7867
2     4 0.6546 0.6544 0.9901 0.7880
3     4 0.8965 0.9181 0.9226 0.9203
4     4 0.9124 0.9126 0.9566 0.9341
5     4 0.6955 0.7014 0.9235 0.7973
1     8 0.6484 0.6484 1.0000 0.7867
2     8 0.6631 0.6615 0.9838 0.7911
3     8 0.8983 0.9176 0.9263 0.9219
4     8 0.9154 0.9136 0.9604 0.9364
5     8 0.7496 0.7570 0.9039 0.8240
1    16 0.6495 0.6491 1.0000 0.7872
2    16 0.6838 0.6810 0.9639 0.7981
3    16 0.8989 0.9179 0.9271 0.9224
4    16 0.9156 0.9129 0.9615 0.9366
5    16 0.7539 0.7719 0.8806 0.8227
1    32 0.6647 0.6592 0.9994 0.7944
2    32 0.7449 0.7393 0.9370 0.8265
3    32 0.9115 0.9273 0.9369 0.9321
4    32 0.9236 0.9188 0.9677 0.9426
5    32 0.7978 0.8182 0.8846 0.8501
1    64 0.7043 0.6871 0.9987 0.8141
2    64 0.8186 0.8089 0.9429 0.8708
3    64 0.9124 0.9280 0.9377 0.9328
4    64 0.9352 0.9256 0.9787 0.9514
5    64 0.8483 0.8628 0.9108 0.8862
1   128 0.7934 0.7600 0.9959 0.8621
2   128 0.8706 0.8619 0.9531 0.9052
3   128 0.9255 0.9369 0.9490 0.9429
4   128 0.9416 0.9275 0.9870 0.9563
5   128 0.8841 0.8969 0.9279 0.9122
1   256 0.8575 0.8220 0.9958 0.9006
2   256 0.9128 0.9104 0.9600 0.9345
3   256 0.9252 0.9369 0.9485 0.9426
4   256 0.9435 0.9292 0.9881 0.9577
5   256 0.9122 0.9257 0.9401 0.9328
1   512 0.9074 0.8798 0.9928 0.9329
2   512 0.9310 0.9283 0.9684 0.9479
3   512 0.9406 0.9470 0.9623 0.9546
4   512 0.9474 0.9329 0.9900 0.9606
5   512 0.9306 0.9390 0.9551 0.9470
1  1024 0.9298 0.9129 0.9858 0.9479
2  1024 0.9423 0.9409 0.9721 0.9562
3  1024 0.9494 0.9541 0.9685 0.9613
4  1024 0.9500 0.9386 0.9875 0.9624
5  1024 0.9451 0.9521 0.9638 0.9579
0  5000 0.9732 0.9750 0.9839 0.9794
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6537 0.6523 0.9978 0.7889
3     4 0.9097 0.9265 0.9349 0.9307
4     4 0.9231 0.9197 0.9657 0.9421
5     4 0.7150 0.7176 0.9241 0.8078
1     8 0.6486 0.6485 1.0000 0.7868
2     8 0.6712 0.6662 0.9876 0.7957
3     8 0.8965 0.9169 0.9240 0.9205
4     8 0.9222 0.9168 0.9679 0.9417
5     8 0.7508 0.7606 0.8984 0.8237
1    16 0.6529 0.6513 1.0000 0.7888
2    16 0.7014 0.6910 0.9759 0.8091
3    16 0.9165 0.9319 0.9398 0.9358
4    16 0.9363 0.9261 0.9800 0.9523
5    16 0.7995 0.8056 0.9105 0.8548
1    32 0.6726 0.6645 0.9999 0.7984
2    32 0.7926 0.7735 0.9616 0.8574
3    32 0.9203 0.9359 0.9416 0.9387
4    32 0.9374 0.9289 0.9784 0.9530
5    32 0.8548 0.8685 0.9146 0.8909
1    64 0.7205 0.6989 0.9993 0.8226
2    64 0.8438 0.8329 0.9495 0.8874
3    64 0.9204 0.9351 0.9426 0.9388
4    64 0.9368 0.9280 0.9785 0.9526
5    64 0.8704 0.8903 0.9126 0.9013
1   128 0.8195 0.7833 0.9975 0.8775
2   128 0.8927 0.8884 0.9544 0.9202
3   128 0.9240 0.9369 0.9465 0.9417
4   128 0.9367 0.9278 0.9784 0.9525
5   128 0.9002 0.9135 0.9346 0.9239
1   256 0.7903 0.7559 0.9993 0.8607
2   256 0.9032 0.8979 0.9598 0.9279
3   256 0.9281 0.9387 0.9513 0.9450
4   256 0.9403 0.9276 0.9847 0.9553
5   256 0.9183 0.9291 0.9463 0.9376
1   512 0.8526 0.8158 0.9980 0.8977
2   512 0.9339 0.9268 0.9750 0.9503
3   512 0.9415 0.9498 0.9605 0.9551
4   512 0.9487 0.9344 0.9903 0.9616
5   512 0.9349 0.9422 0.9584 0.9502
1  1024 0.9317 0.9117 0.9907 0.9495
2  1024 0.9467 0.9435 0.9762 0.9596
3  1024 0.9503 0.9560 0.9679 0.9619
4  1024 0.9530 0.9401 0.9906 0.9647
5  1024 0.9459 0.9519 0.9654 0.9586
0  5000 0.9716 0.9751 0.9812 0.9781
1     4 0.6483 0.6483 1.0000 0.7866
2     4 0.6424 0.6480 0.9818 0.7807
3     4 0.9156 0.9306 0.9399 0.9352
4     4 0.9324 0.9256 0.9741 0.9492
5     4 0.6569 0.6804 0.8878 0.7704
1     8 0.6486 0.6485 1.0000 0.7868
2     8 0.6471 0.6534 0.9706 0.7810
3     8 0.8997 0.9213 0.9243 0.9228
4     8 0.9140 0.9124 0.9595 0.9354
5     8 0.6729 0.7044 0.8537 0.7719
1    16 0.6499 0.6494 0.9997 0.7874
2    16 0.6516 0.6636 0.9382 0.7774
3    16 0.9034 0.9236 0.9277 0.9256
4    16 0.9283 0.9212 0.9726 0.9462
5    16 0.7093 0.7425 0.8444 0.7902
1    32 0.6715 0.6640 0.9985 0.7976
2    32 0.7342 0.7303 0.9356 0.8203
3    32 0.9160 0.9313 0.9398 0.9355
4    32 0.9275 0.9207 0.9718 0.9456
5    32 0.8068 0.8245 0.8917 0.8568
1    64 0.7292 0.7057 0.9989 0.8271
2    64 0.8325 0.8169 0.9560 0.8810
3    64 0.9186 0.9337 0.9413 0.9375
4    64 0.9295 0.9226 0.9728 0.9470
5    64 0.8625 0.8757 0.9183 0.8965
1   128 0.8147 0.7793 0.9964 0.8746
2   128 0.8820 0.8723 0.9583 0.9133
3   128 0.9266 0.9385 0.9490 0.9437
4   128 0.9315 0.9241 0.9745 0.9486
5   128 0.8908 0.9039 0.9306 0.9170
1   256 0.8875 0.8561 0.9935 0.9197
2   256 0.9167 0.9127 0.9637 0.9375
3   256 0.9332 0.9438 0.9537 0.9487
4   256 0.9432 0.9313 0.9851 0.9574
5   256 0.9160 0.9283 0.9433 0.9357
1   512 0.9202 0.8972 0.9903 0.9415
2   512 0.9335 0.9322 0.9678 0.9497
3   512 0.9392 0.9476 0.9593 0.9534
4   512 0.9491 0.9362 0.9888 0.9618
5   512 0.9289 0.9411 0.9497 0.9454
1  1024 0.8900 0.9549 0.8715 0.9113
2  1024 0.9409 0.9450 0.9651 0.9549
3  1024 0.9462 0.9529 0.9646 0.9588
4  1024 0.9520 0.9394 0.9897 0.9639
5  1024 0.9439 0.9520 0.9620 0.9570


==> plots_maxent/OutLcurve_ccat.txt <==
0  5000 0.9110 0.9089 0.8991 0.9040
1     4 0.6063 0.5599 0.7251 0.6319
2     4 0.5742 0.5999 0.2588 0.3616
3     4 0.5692 0.5377 0.5387 0.5382
4     4 0.5702 0.5390 0.5365 0.5378
5     4 0.6173 0.6064 0.5095 0.5537
1     8 0.6790 0.7087 0.5286 0.6055
2     8 0.6048 0.6279 0.3732 0.4681
3     8 0.5736 0.5425 0.5419 0.5422
4     8 0.5801 0.5494 0.5501 0.5497
5     8 0.6812 0.6911 0.5712 0.6255
1    16 0.6894 0.6662 0.6683 0.6673
2    16 0.6408 0.6520 0.4915 0.5605
3    16 0.5760 0.5448 0.5475 0.5461
4    16 0.6207 0.5930 0.5933 0.5931
5    16 0.6888 0.6791 0.6300 0.6536
1    32 0.6904 0.8142 0.4347 0.5668
2    32 0.6923 0.6912 0.6138 0.6502
3    32 0.7648 0.7457 0.7514 0.7485
4    32 0.8176 0.8048 0.8035 0.8042
5    32 0.7310 0.7149 0.7032 0.7090
1    64 0.7497 0.8160 0.5977 0.6900
2    64 0.7583 0.7564 0.7099 0.7324
3    64 0.8087 0.7998 0.7864 0.7930
4    64 0.8213 0.8137 0.7994 0.8065
5    64 0.7780 0.7630 0.7594 0.7612
1   128 0.8130 0.8571 0.7184 0.7816
2   128 0.8134 0.8130 0.7786 0.7955
3   128 0.8278 0.8202 0.8076 0.8138
4   128 0.8482 0.8472 0.8226 0.8347
5   128 0.8183 0.8074 0.8013 0.8043
1   256 0.8626 0.8682 0.8315 0.8494
2   256 0.8608 0.8652 0.8307 0.8476
3   256 0.8694 0.8658 0.8517 0.8587
4   256 0.8873 0.8937 0.8604 0.8767
5   256 0.8640 0.8630 0.8419 0.8523
1   512 0.8906 0.8968 0.8648 0.8805
2   512 0.8898 0.8913 0.8697 0.8804
3   512 0.9044 0.9038 0.8897 0.8967
4   512 0.9058 0.9107 0.8847 0.8975
5   512 0.8911 0.8893 0.8754 0.8823
1  1024 0.9019 0.9026 0.8851 0.8938
2  1024 0.9048 0.9067 0.8869 0.8967
3  1024 0.9136 0.9164 0.8964 0.9063
4  1024 0.9140 0.9190 0.8943 0.9065
5  1024 0.9060 0.9075 0.8890 0.8981
0  5000 0.9035 0.8962 0.8967 0.8965
1     4 0.6008 0.5508 0.7773 0.6447
2     4 0.5634 0.5569 0.3087 0.3972
3     4 0.4957 0.4586 0.4551 0.4569
4     4 0.6358 0.6054 0.6272 0.6161
5     4 0.6467 0.6361 0.5651 0.5985
1     8 0.6180 0.5690 0.7434 0.6446
2     8 0.6022 0.5951 0.4575 0.5173
3     8 0.5010 0.4646 0.4640 0.4643
4     8 0.5540 0.5211 0.5276 0.5244
5     8 0.6295 0.5993 0.6188 0.6089
1    16 0.6994 0.6487 0.7746 0.7060
2    16 0.6551 0.6497 0.5640 0.6038
3    16 0.7920 0.7753 0.7796 0.7774
4    16 0.7895 0.7751 0.7725 0.7738
5    16 0.7146 0.6936 0.6945 0.6940
1    32 0.7840 0.8084 0.7032 0.7521
2    32 0.7557 0.7488 0.7158 0.7319
3    32 0.8105 0.7973 0.7955 0.7964
4    32 0.8386 0.8342 0.8159 0.8249
5    32 0.7843 0.7702 0.7655 0.7678
1    64 0.8138 0.8101 0.7844 0.7970
2    64 0.7929 0.7792 0.7753 0.7773
3    64 0.8517 0.8417 0.8398 0.8408
4    64 0.8563 0.8499 0.8400 0.8449
5    64 0.8124 0.7986 0.7989 0.7987
1   128 0.8336 0.8215 0.8215 0.8215
2   128 0.8273 0.8156 0.8133 0.8144
3   128 0.8626 0.8549 0.8495 0.8521
4   128 0.8630 0.8603 0.8428 0.8515
5   128 0.8280 0.8123 0.8205 0.8164
1   256 0.8653 0.8567 0.8537 0.8552
2   256 0.8637 0.8572 0.8489 0.8530
3   256 0.8830 0.8791 0.8684 0.8737
4   256 0.8856 0.8879 0.8636 0.8756
5   256 0.8641 0.8510 0.8587 0.8548
1   512 0.8888 0.8808 0.8806 0.8807
2   512 0.8868 0.8804 0.8762 0.8783
3   512 0.9087 0.9074 0.8954 0.9014
4   512 0.9053 0.9059 0.8891 0.8975
5   512 0.8877 0.8774 0.8823 0.8798
1  1024 0.8849 0.8870 0.8630 0.8748
2  1024 0.9094 0.9075 0.8969 0.9022
3  1024 0.9152 0.9169 0.8997 0.9082
4  1024 0.9174 0.9206 0.9004 0.9104
5  1024 0.9113 0.9052 0.9043 0.9048
0  5000 0.9081 0.9033 0.8990 0.9011
1     4 0.6505 0.6638 0.5063 0.5745
2     4 0.5768 0.5752 0.3515 0.4364
3     4 0.4956 0.4591 0.4616 0.4603
4     4 0.5592 0.5271 0.5256 0.5264
5     4 0.6454 0.6289 0.5832 0.6052
1     8 0.6263 0.5627 0.8878 0.6889
2     8 0.6337 0.6467 0.4714 0.5454
3     8 0.5948 0.5654 0.5643 0.5649
4     8 0.5638 0.5321 0.5295 0.5308
5     8 0.6957 0.6892 0.6320 0.6594
1    16 0.7126 0.6590 0.7942 0.7203
2    16 0.6887 0.6997 0.5818 0.6353
3    16 0.7916 0.7785 0.7727 0.7756
4    16 0.7915 0.7777 0.7738 0.7758
5    16 0.7285 0.7139 0.6963 0.7050
1    32 0.7207 0.7598 0.5858 0.6616
2    32 0.7125 0.7133 0.6403 0.6749
3    32 0.6981 0.6745 0.6808 0.6776
4    32 0.7075 0.6852 0.6887 0.6869
5    32 0.7183 0.7004 0.6911 0.6957
1    64 0.7908 0.8109 0.7188 0.7621
2    64 0.7847 0.7738 0.7603 0.7670
3    64 0.7808 0.7614 0.7714 0.7664
4    64 0.8070 0.7923 0.7940 0.7931
5    64 0.7875 0.7681 0.7792 0.7736
1   128 0.8222 0.8752 0.7214 0.7909
2   128 0.8177 0.8077 0.7990 0.8034
3   128 0.8079 0.7957 0.7907 0.7932
4   128 0.8304 0.8213 0.8129 0.8171
5   128 0.8135 0.7970 0.8048 0.8008
1   256 0.8714 0.9131 0.8003 0.8530
2   256 0.8713 0.8680 0.8535 0.8607
3   256 0.8611 0.8550 0.8452 0.8501
4   256 0.8871 0.8877 0.8674 0.8774
5   256 0.8702 0.8589 0.8634 0.8611
1   512 0.8922 0.9181 0.8439 0.8794
2   512 0.8875 0.8855 0.8713 0.8783
3   512 0.9051 0.9013 0.8943 0.8978
4   512 0.9027 0.9039 0.8854 0.8945
5   512 0.8872 0.8791 0.8788 0.8789
1  1024 0.9134 0.9231 0.8882 0.9053
2  1024 0.9150 0.9118 0.9051 0.9084
3  1024 0.9171 0.9164 0.9045 0.9104
4  1024 0.9183 0.9223 0.9004 0.9113
5  1024 0.9133 0.9060 0.9080 0.9070
0  5000 0.9167 0.9168 0.9032 0.9100
1     4 0.5292 0.4959 0.6235 0.5524
2     4 0.5401 0.5128 0.2631 0.3478
3     4 0.4894 0.4514 0.4446 0.4480
4     4 0.4934 0.4559 0.4505 0.4532
5     4 0.5319 0.4974 0.4301 0.4613
1     8 0.5795 0.5329 0.7920 0.6371
2     8 0.5636 0.5492 0.3548 0.4311
3     8 0.6069 0.5780 0.5799 0.5789
4     8 0.6287 0.5986 0.6166 0.6075
5     8 0.6165 0.5970 0.5449 0.5697
1    16 0.6020 0.5565 0.7180 0.6271
2    16 0.5863 0.5719 0.4459 0.5011
3    16 0.5606 0.5286 0.5280 0.5283
4    16 0.6012 0.5703 0.5849 0.5775
5    16 0.6287 0.6064 0.5788 0.5923
1    32 0.6850 0.7276 0.5180 0.6052
2    32 0.6685 0.6546 0.6112 0.6322
3    32 0.5748 0.5436 0.5452 0.5444
4    32 0.6568 0.6246 0.6609 0.6422
5    32 0.6795 0.6551 0.6593 0.6572
1    64 0.7852 0.8603 0.6437 0.7364
2    64 0.7770 0.7771 0.7312 0.7535
3    64 0.8482 0.8466 0.8235 0.8349
4    64 0.8699 0.8770 0.8383 0.8573
5    64 0.7985 0.7888 0.7753 0.7820
1   128 0.8313 0.8792 0.7395 0.8033
2   128 0.8293 0.8285 0.7990 0.8135
3   128 0.8824 0.8870 0.8569 0.8717
4   128 0.8847 0.8931 0.8548 0.8735
5   128 0.8390 0.8338 0.8174 0.8255
1   256 0.8655 0.8738 0.8315 0.8521
2   256 0.8609 0.8552 0.8445 0.8498
3   256 0.8968 0.9029 0.8725 0.8874
4   256 0.8941 0.9009 0.8682 0.8843
5   256 0.8665 0.8591 0.8535 0.8563
1   512 0.8963 0.9148 0.8574 0.8852
2   512 0.8985 0.8991 0.8810 0.8900
3   512 0.9076 0.9161 0.8826 0.8991
4   512 0.9112 0.9205 0.8860 0.9029
5   512 0.8997 0.8973 0.8862 0.8917
1  1024 0.9025 0.9163 0.8704 0.8928
2  1024 0.9050 0.9068 0.8873 0.8969
3  1024 0.9089 0.9168 0.8847 0.9005
4  1024 0.9097 0.9222 0.8806 0.9009
5  1024 0.9056 0.9045 0.8915 0.8980
0  5000 0.9032 0.8975 0.8945 0.8960
1     4 0.6250 0.5875 0.6554 0.6196
2     4 0.5529 0.5433 0.2547 0.3468
3     4 0.5598 0.5277 0.5278 0.5278
4     4 0.5778 0.5473 0.5434 0.5454
5     4 0.6373 0.6225 0.5634 0.5915
1     8 0.6009 0.5491 0.8027 0.6521
2     8 0.5756 0.5625 0.4021 0.4690
3     8 0.5443 0.5110 0.5133 0.5122
4     8 0.5688 0.5375 0.5356 0.5365
5     8 0.6410 0.6191 0.5971 0.6079
1    16 0.6656 0.6304 0.6824 0.6554
2    16 0.6086 0.6040 0.4648 0.5253
3    16 0.5825 0.5526 0.5475 0.5500
4    16 0.5877 0.5589 0.5467 0.5528
5    16 0.6721 0.6567 0.6209 0.6383
1    32 0.7217 0.8792 0.4670 0.6100
2    32 0.7303 0.7346 0.6594 0.6950
3    32 0.8286 0.8263 0.8005 0.8132
4    32 0.8346 0.8387 0.7989 0.8183
5    32 0.7672 0.7609 0.7297 0.7450
1    64 0.7980 0.9152 0.6244 0.7423
2    64 0.8154 0.8208 0.7725 0.7959
3    64 0.8398 0.8384 0.8129 0.8255
4    64 0.8628 0.8705 0.8289 0.8492
5    64 0.8256 0.8225 0.7979 0.8100
1   128 0.8473 0.8914 0.7655 0.8237
2   128 0.8467 0.8517 0.8126 0.8317
3   128 0.8844 0.8899 0.8582 0.8737
4   128 0.8811 0.8910 0.8487 0.8694
5   128 0.8538 0.8510 0.8320 0.8414
1   256 0.8743 0.9023 0.8189 0.8586
2   256 0.8748 0.8765 0.8513 0.8637
3   256 0.9024 0.9026 0.8862 0.8943
4   256 0.8982 0.9029 0.8758 0.8891
5   256 0.8790 0.8765 0.8619 0.8691
1   512 0.8957 0.9085 0.8632 0.8853
2   512 0.8948 0.8947 0.8775 0.8860
3   512 0.9091 0.9109 0.8923 0.9015
4   512 0.9076 0.9107 0.8890 0.8997
5   512 0.8952 0.8933 0.8802 0.8867
1  1024 0.9070 0.9136 0.8839 0.8985
2  1024 0.9081 0.9082 0.8930 0.9005
3  1024 0.9141 0.9164 0.8977 0.9069
4  1024 0.9141 0.9187 0.8949 0.9066
5  1024 0.9090 0.9078 0.8958 0.9017
0  5000 0.9097 0.9077 0.8975 0.9026
1     4 0.5544 0.5236 0.4850 0.5036
2     4 0.5602 0.5501 0.3085 0.3953
3     4 0.4576 0.4172 0.4129 0.4150
4     4 0.4804 0.4421 0.4392 0.4407
5     4 0.5564 0.5231 0.5426 0.5327
1     8 0.6198 0.6181 0.4816 0.5414
2     8 0.5851 0.5797 0.3990 0.4727
3     8 0.4562 0.4156 0.4108 0.4132
4     8 0.4994 0.4629 0.4640 0.4635
5     8 0.6156 0.5877 0.5869 0.5873
1    16 0.7114 0.7190 0.6248 0.6686
2    16 0.6370 0.6394 0.5067 0.5654
3    16 0.8117 0.7986 0.7970 0.7978
4    16 0.8327 0.8234 0.8159 0.8196
5    16 0.7094 0.6908 0.6813 0.6860
1    32 0.7260 0.8413 0.5080 0.6335
2    32 0.6937 0.6830 0.6398 0.6607
3    32 0.8663 0.8611 0.8502 0.8556
4    32 0.8585 0.8508 0.8445 0.8476
5    32 0.7427 0.7230 0.7260 0.7245
1    64 0.7738 0.8528 0.6220 0.7193
2    64 0.7644 0.7581 0.7262 0.7418
3    64 0.8708 0.8646 0.8569 0.8607
4    64 0.8653 0.8569 0.8535 0.8552
5    64 0.7887 0.7727 0.7744 0.7735
1   128 0.8263 0.8607 0.7482 0.8006
2   128 0.8193 0.8006 0.8152 0.8078
3   128 0.8755 0.8691 0.8628 0.8659
4   128 0.8712 0.8650 0.8574 0.8612
5   128 0.8255 0.8064 0.8231 0.8147
1   256 0.8610 0.8610 0.8369 0.8487
2   256 0.8550 0.8432 0.8463 0.8447
3   256 0.8786 0.8729 0.8656 0.8692
4   256 0.8800 0.8749 0.8663 0.8706
5   256 0.8549 0.8375 0.8545 0.8459
1   512 0.8839 0.8911 0.8554 0.8729
2   512 0.8835 0.8801 0.8682 0.8741
3   512 0.9047 0.9011 0.8936 0.8973
4   512 0.9013 0.9016 0.8847 0.8930
5   512 0.8843 0.8747 0.8775 0.8761
1  1024 0.9020 0.8964 0.8930 0.8947
2  1024 0.9043 0.8986 0.8956 0.8971
3  1024 0.9115 0.9098 0.8993 0.9045
4  1024 0.9109 0.9109 0.8966 0.9037
5  1024 0.9046 0.8956 0.9003 0.8979
0  5000 0.9059 0.9024 0.8949 0.8986
1     4 0.6700 0.6457 0.6466 0.6462
2     4 0.5956 0.6381 0.3053 0.4130
3     4 0.4906 0.4532 0.4505 0.4518
4     4 0.5081 0.4718 0.4655 0.4686
5     4 0.6702 0.6706 0.5745 0.6189
1     8 0.7142 0.8192 0.4963 0.6181
2     8 0.6410 0.6779 0.4373 0.5317
3     8 0.7598 0.7469 0.7330 0.7399
4     8 0.7616 0.7484 0.7356 0.7420
5     8 0.7296 0.7355 0.6554 0.6931
1    16 0.7067 0.7632 0.5373 0.6306
2    16 0.6380 0.6371 0.5187 0.5718
3    16 0.7948 0.7817 0.7766 0.7791
4    16 0.8238 0.8164 0.8024 0.8094
5    16 0.7127 0.6999 0.6711 0.6852
1    32 0.7003 0.8571 0.4283 0.5711
2    32 0.7007 0.6874 0.6563 0.6715
3    32 0.7987 0.7845 0.7831 0.7838
4    32 0.8155 0.8047 0.7976 0.8011
5    32 0.7334 0.7116 0.7195 0.7155
1    64 0.7973 0.9173 0.6211 0.7407
2    64 0.7999 0.7929 0.7723 0.7825
3    64 0.8524 0.8471 0.8337 0.8403
4    64 0.8554 0.8544 0.8313 0.8427
5    64 0.8054 0.7935 0.7874 0.7904
1   128 0.8439 0.8901 0.7586 0.8191
2   128 0.8449 0.8468 0.8146 0.8304
3   128 0.8702 0.8700 0.8484 0.8590
4   128 0.8854 0.8877 0.8634 0.8754
5   128 0.8488 0.8418 0.8319 0.8368
1   256 0.8693 0.8971 0.8128 0.8528
2   256 0.8682 0.8674 0.8465 0.8568
3   256 0.8743 0.8734 0.8541 0.8636
4   256 0.8885 0.8951 0.8617 0.8781
5   256 0.8695 0.8622 0.8571 0.8596
1   512 0.8873 0.8986 0.8545 0.8760
2   512 0.8889 0.8871 0.8726 0.8798
3   512 0.8943 0.8915 0.8802 0.8858
4   512 0.9035 0.9074 0.8830 0.8950
5   512 0.8896 0.8830 0.8797 0.8813
1  1024 0.9010 0.8964 0.8904 0.8934
2  1024 0.9032 0.8991 0.8923 0.8957
3  1024 0.9109 0.9081 0.8999 0.9040
4  1024 0.9133 0.9135 0.8990 0.9062
5  1024 0.9070 0.9010 0.8991 0.9001
0  5000 0.9066 0.9005 0.8990 0.8997
1     4 0.6299 0.5713 0.8242 0.6749
2     4 0.5622 0.5727 0.2380 0.3363
3     4 0.5589 0.5273 0.5158 0.5215
4     4 0.5729 0.5432 0.5247 0.5338
5     4 0.6440 0.6295 0.5736 0.6003
1     8 0.7068 0.7236 0.5999 0.6560
2     8 0.6210 0.6458 0.4134 0.5041
3     8 0.7970 0.7857 0.7760 0.7808
4     8 0.8105 0.8033 0.7857 0.7944
5     8 0.7040 0.6966 0.6465 0.6706
1    16 0.6953 0.6871 0.6355 0.6603
2    16 0.6390 0.6387 0.5185 0.5724
3    16 0.8644 0.8592 0.8482 0.8536
4    16 0.8593 0.8586 0.8356 0.8469
5    16 0.6939 0.6739 0.6650 0.6694
1    32 0.7474 0.8499 0.5562 0.6723
2    32 0.7293 0.7169 0.6926 0.7046
3    32 0.8107 0.8006 0.7907 0.7956
4    32 0.8409 0.8396 0.8141 0.8266
5    32 0.7635 0.7469 0.7447 0.7458
1    64 0.7737 0.9048 0.5747 0.7029
2    64 0.7986 0.8108 0.7406 0.7741
3    64 0.8601 0.8554 0.8422 0.8488
4    64 0.8641 0.8611 0.8446 0.8528
5    64 0.8121 0.8031 0.7907 0.7968
1   128 0.8239 0.8973 0.7026 0.7881
2   128 0.8304 0.8417 0.7835 0.8115
3   128 0.8648 0.8590 0.8493 0.8541
4   128 0.8849 0.8854 0.8650 0.8751
5   128 0.8363 0.8303 0.8154 0.8227
1   256 0.8580 0.8747 0.8115 0.8419
2   256 0.8551 0.8564 0.8280 0.8419
3   256 0.8814 0.8731 0.8723 0.8727
4   256 0.8856 0.8834 0.8693 0.8763
5   256 0.8616 0.8539 0.8482 0.8510
1   512 0.8803 0.9088 0.8261 0.8655
2   512 0.8830 0.8837 0.8624 0.8730
3   512 0.9034 0.9023 0.8890 0.8956
4   512 0.8982 0.9028 0.8760 0.8892
5   512 0.8835 0.8780 0.8712 0.8746
1  1024 0.9050 0.9180 0.8741 0.8955
2  1024 0.9072 0.9056 0.8941 0.8998
3  1024 0.9119 0.9128 0.8966 0.9046
4  1024 0.9133 0.9191 0.8925 0.9056
5  1024 0.9076 0.9013 0.9004 0.9009
0  5000 0.9104 0.9044 0.9032 0.9038
1     4 0.5614 0.6216 0.1502 0.2419
2     4 0.5440 0.5213 0.2629 0.3495
3     4 0.7852 0.7710 0.7670 0.7690
4     4 0.7852 0.7707 0.7675 0.7691
5     4 0.6050 0.5821 0.5404 0.5605
1     8 0.6316 0.6756 0.4030 0.5049
2     8 0.5880 0.5807 0.4169 0.4854
3     8 0.7935 0.7844 0.7681 0.7761
4     8 0.7838 0.7717 0.7614 0.7665
5     8 0.6488 0.6227 0.6251 0.6239
1    16 0.6695 0.6164 0.7699 0.6846
2    16 0.6421 0.6377 0.5371 0.5831
3    16 0.7951 0.7863 0.7694 0.7777
4    16 0.8146 0.8115 0.7844 0.7977
5    16 0.6923 0.6705 0.6678 0.6691
1    32 0.7690 0.8081 0.6613 0.7274
2    32 0.7473 0.7412 0.7034 0.7218
3    32 0.8213 0.8140 0.7992 0.8065
4    32 0.8606 0.8610 0.8359 0.8483
5    32 0.7743 0.7617 0.7506 0.7561
1    64 0.8029 0.7839 0.7964 0.7901
2    64 0.7891 0.7801 0.7623 0.7711
3    64 0.8630 0.8643 0.8374 0.8507
4    64 0.8673 0.8733 0.8367 0.8546
5    64 0.8035 0.7941 0.7809 0.7874
1   128 0.8475 0.8493 0.8179 0.8333
2   128 0.8430 0.8407 0.8181 0.8293
3   128 0.8809 0.8810 0.8606 0.8707
4   128 0.8820 0.8921 0.8495 0.8703
5   128 0.8491 0.8433 0.8304 0.8368
1   256 0.8689 0.9082 0.7994 0.8503
2   256 0.8697 0.8760 0.8393 0.8572
3   256 0.8919 0.8946 0.8706 0.8825
4   256 0.8915 0.9013 0.8615 0.8809
5   256 0.8707 0.8691 0.8506 0.8597
1   512 0.8935 0.9117 0.8541 0.8820
2   512 0.8958 0.8979 0.8760 0.8868
3   512 0.9118 0.9154 0.8932 0.9042
4   512 0.9075 0.9161 0.8823 0.8989
5   512 0.8982 0.8959 0.8843 0.8901
1  1024 0.9015 0.9086 0.8769 0.8925
2  1024 0.9047 0.9055 0.8882 0.8968
3  1024 0.9132 0.9152 0.8967 0.9059
4  1024 0.9140 0.9181 0.8954 0.9066
5  1024 0.9082 0.9042 0.8980 0.9011
0  5000 0.9136 0.9119 0.9017 0.9068
1     4 0.5744 0.5285 0.8053 0.6382
2     4 0.5381 0.5111 0.2047 0.2923
3     4 0.4901 0.4526 0.4496 0.4511
4     4 0.4912 0.4537 0.4496 0.4516
5     4 0.5825 0.5577 0.5037 0.5293
1     8 0.6648 0.6020 0.8280 0.6972
2     8 0.5994 0.6063 0.4003 0.4822
3     8 0.7960 0.7840 0.7760 0.7800
4     8 0.7991 0.7883 0.7779 0.7831
5     8 0.6752 0.6653 0.6096 0.6362
1    16 0.7241 0.6839 0.7582 0.7192
2    16 0.6780 0.6872 0.5673 0.6215
3    16 0.5781 0.5477 0.5438 0.5457
4    16 0.8088 0.7971 0.7911 0.7941
5    16 0.7299 0.7220 0.6837 0.7023
1    32 0.7327 0.7925 0.5777 0.6682
2    32 0.7251 0.7150 0.6819 0.6980
3    32 0.7714 0.7605 0.7436 0.7520
4    32 0.7935 0.7846 0.7677 0.7760
5    32 0.7389 0.7218 0.7154 0.7186
1    64 0.7772 0.8292 0.6572 0.7333
2    64 0.7694 0.7686 0.7228 0.7450
3    64 0.8140 0.8048 0.7933 0.7990
4    64 0.8193 0.8106 0.7989 0.8047
5    64 0.7745 0.7613 0.7519 0.7566
1   128 0.8208 0.8785 0.7143 0.7879
2   128 0.8177 0.8203 0.7796 0.7994
3   128 0.8636 0.8638 0.8396 0.8516
4   128 0.8568 0.8595 0.8281 0.8435
5   128 0.8200 0.8134 0.7963 0.8048
1   256 0.8652 0.8930 0.8076 0.8481
2   256 0.8636 0.8673 0.8350 0.8509
3   256 0.8741 0.8740 0.8528 0.8633
4   256 0.8975 0.9026 0.8743 0.8882
5   256 0.8685 0.8671 0.8478 0.8573
1   512 0.8899 0.9074 0.8506 0.8781
2   512 0.8925 0.8964 0.8699 0.8830
3   512 0.8970 0.9006 0.8756 0.8879
4   512 0.9013 0.9110 0.8734 0.8918
5   512 0.8922 0.8925 0.8739 0.8831
1  1024 0.9076 0.9139 0.8851 0.8992
2  1024 0.9101 0.9134 0.8915 0.9023
3  1024 0.9113 0.9133 0.8945 0.9038
4  1024 0.9162 0.9238 0.8940 0.9086
5  1024 0.9089 0.9085 0.8945 0.9014


==> plots_maxent/OutLcurve_gcat.txt <==
0  5000 0.9489 0.9206 0.9085 0.9145
1     4 0.6805 0.4803 0.7424 0.5833
2     4 0.7022 0.7010 0.0195 0.0380
3     4 0.9394 0.9178 0.8775 0.8972
4     4 0.9241 0.8985 0.8434 0.8701
5     4 0.7280 0.6130 0.2631 0.3681
1     8 0.7010 0.7907 0.0098 0.0193
2     8 0.7008 0.5494 0.0367 0.0688
3     8 0.9323 0.9062 0.8646 0.8849
4     8 0.9218 0.8945 0.8394 0.8661
5     8 0.7230 0.5654 0.3471 0.4301
1    16 0.7004 0.8750 0.0060 0.0120
2    16 0.7114 0.6347 0.0987 0.1708
3    16 0.9395 0.9183 0.8772 0.8973
4    16 0.9259 0.8999 0.8483 0.8733
5    16 0.8194 0.7387 0.6196 0.6739
1    32 0.7109 0.9667 0.0416 0.0798
2    32 0.8106 0.8311 0.4659 0.5971
3    32 0.9395 0.9181 0.8775 0.8973
4    32 0.9351 0.9191 0.8603 0.8887
5    32 0.8873 0.8264 0.7920 0.8088
1    64 0.7718 0.9607 0.2527 0.4002
2    64 0.8734 0.8532 0.7002 0.7692
3    64 0.9391 0.9162 0.8781 0.8967
4    64 0.9354 0.9179 0.8626 0.8894
5    64 0.8971 0.8392 0.8144 0.8266
1   128 0.8642 0.9714 0.5657 0.7150
2   128 0.9273 0.9144 0.8371 0.8740
3   128 0.9416 0.9209 0.8818 0.9009
4   128 0.9431 0.9316 0.8752 0.9025
5   128 0.9310 0.8930 0.8758 0.8843
1   256 0.9149 0.9559 0.7522 0.8419
2   256 0.9358 0.9130 0.8698 0.8908
3   256 0.9419 0.9210 0.8827 0.9014
4   256 0.9396 0.9278 0.8669 0.8963
5   256 0.9345 0.9024 0.8775 0.8898
1   512 0.9325 0.9442 0.8247 0.8804
2   512 0.9393 0.9182 0.8764 0.8968
3   512 0.9432 0.9257 0.8824 0.9035
4   512 0.9438 0.9328 0.8766 0.9039
5   512 0.9396 0.9156 0.8807 0.8978
1  1024 0.9452 0.9407 0.8732 0.9057
2  1024 0.9471 0.9308 0.8907 0.9103
3  1024 0.9462 0.9316 0.8864 0.9084
4  1024 0.9482 0.9391 0.8853 0.9114
5  1024 0.9448 0.9245 0.8893 0.9066
0  5000 0.9433 0.9142 0.8959 0.9050
1     4 0.4736 0.3355 0.7628 0.4660
2     4 0.7043 0.6632 0.0367 0.0696
3     4 0.9328 0.9113 0.8606 0.8852
4     4 0.8993 0.8632 0.7909 0.8254
5     4 0.6943 0.4843 0.2306 0.3125
1     8 0.7070 0.9273 0.0293 0.0567
2     8 0.7083 0.6809 0.0594 0.1092
3     8 0.9333 0.9115 0.8623 0.8862
4     8 0.9033 0.8697 0.7986 0.8327
5     8 0.7660 0.6709 0.4380 0.5300
1    16 0.7070 0.9897 0.0275 0.0536
2    16 0.7369 0.7616 0.1842 0.2966
3    16 0.9335 0.9128 0.8614 0.8864
4    16 0.9047 0.8727 0.8003 0.8350
5    16 0.8260 0.7547 0.6256 0.6841
1    32 0.7222 0.9720 0.0797 0.1474
2    32 0.8260 0.8695 0.4968 0.6323
3    32 0.9327 0.9095 0.8623 0.8853
4    32 0.9305 0.9147 0.8485 0.8804
5    32 0.8788 0.8248 0.7587 0.7904
1    64 0.8024 0.9658 0.3566 0.5208
2    64 0.8813 0.8710 0.7111 0.7830
3    64 0.9362 0.9141 0.8698 0.8914
4    64 0.9327 0.9187 0.8520 0.8841
5    64 0.9026 0.8550 0.8150 0.8345
1   128 0.8677 0.9679 0.5800 0.7254
2   128 0.9146 0.8940 0.8130 0.8516
3   128 0.9404 0.9231 0.8749 0.8984
4   128 0.9397 0.9297 0.8652 0.8963
5   128 0.9214 0.8802 0.8554 0.8676
1   256 0.8977 0.9444 0.7017 0.8051
2   256 0.9229 0.8971 0.8402 0.8677
3   256 0.9403 0.9211 0.8769 0.8985
4   256 0.9389 0.9271 0.8652 0.8951
5   256 0.9252 0.8883 0.8597 0.8738
1   512 0.9242 0.9382 0.8012 0.8643
2   512 0.9365 0.9115 0.8741 0.8924
3   512 0.9438 0.9258 0.8841 0.9045
4   512 0.9432 0.9340 0.8732 0.9026
5   512 0.9371 0.9109 0.8769 0.8936
1  1024 0.9410 0.9462 0.8526 0.8969
2  1024 0.9443 0.9239 0.8881 0.9057
3  1024 0.9476 0.9337 0.8893 0.9110
4  1024 0.9468 0.9388 0.8807 0.9088
5  1024 0.9437 0.9202 0.8901 0.9049
0  5000 0.9474 0.9215 0.9022 0.9117
1     4 0.7346 0.5376 0.8485 0.6582
2     4 0.7123 0.8861 0.0513 0.0971
3     4 0.9337 0.9116 0.8635 0.8869
4     4 0.9262 0.9064 0.8419 0.8730
5     4 0.8106 0.8206 0.4750 0.6017
1     8 0.7122 0.9874 0.0450 0.0861
2     8 0.7164 0.8638 0.0691 0.1280
3     8 0.9330 0.9099 0.8629 0.8857
4     8 0.9302 0.9123 0.8500 0.8800
5     8 0.8212 0.7977 0.5442 0.6470
1    16 0.7135 0.9942 0.0491 0.0935
2    16 0.7580 0.8679 0.2318 0.3659
3    16 0.9333 0.9117 0.8620 0.8862
4    16 0.9317 0.9130 0.8548 0.8830
5    16 0.8498 0.7947 0.6761 0.7306
1    32 0.7345 0.9928 0.1193 0.2131
2    32 0.8335 0.9096 0.4966 0.6424
3    32 0.9345 0.9136 0.8643 0.8883
4    32 0.9321 0.9187 0.8497 0.8829
5    32 0.8842 0.8430 0.7565 0.7974
1    64 0.8056 0.9813 0.3614 0.5283
2    64 0.8977 0.9059 0.7369 0.8127
3    64 0.9347 0.9121 0.8666 0.8888
4    64 0.9339 0.9224 0.8523 0.8859
5    64 0.9075 0.8627 0.8239 0.8428
1   128 0.8688 0.9717 0.5812 0.7273
2   128 0.9233 0.9137 0.8230 0.8660
3   128 0.9371 0.9179 0.8689 0.8927
4   128 0.9380 0.9285 0.8603 0.8931
5   128 0.9268 0.8912 0.8623 0.8765
1   256 0.9127 0.9630 0.7387 0.8360
2   256 0.9348 0.9218 0.8560 0.8877
3   256 0.9403 0.9239 0.8738 0.8981
4   256 0.9419 0.9380 0.8640 0.8995
5   256 0.9324 0.9017 0.8706 0.8859
1   512 0.9348 0.9599 0.8176 0.8830
2   512 0.9419 0.9279 0.8749 0.9006
3   512 0.9415 0.9260 0.8758 0.9002
4   512 0.9435 0.9400 0.8678 0.9024
5   512 0.9403 0.9188 0.8795 0.8987
1  1024 0.9419 0.9470 0.8551 0.8987
2  1024 0.9468 0.9309 0.8893 0.9096
3  1024 0.9436 0.9302 0.8787 0.9037
4  1024 0.9453 0.9399 0.8744 0.9059
5  1024 0.9443 0.9247 0.8873 0.9056
0  5000 0.9483 0.9183 0.9091 0.9137
1     4 0.7356 0.5415 0.7952 0.6443
2     4 0.7016 0.8333 0.0115 0.0226
3     4 0.9369 0.9123 0.8746 0.8931
4     4 0.9364 0.9215 0.8623 0.8909
5     4 0.8020 0.8093 0.4481 0.5768
1     8 0.7000 0.9333 0.0040 0.0080
2     8 0.7048 0.7805 0.0275 0.0532
3     8 0.9359 0.9108 0.8726 0.8913
4     8 0.9337 0.9156 0.8592 0.8865
5     8 0.8302 0.8160 0.5634 0.6666
1    16 0.7041 0.9841 0.0178 0.0349
2    16 0.7525 0.8935 0.2022 0.3298
3    16 0.9361 0.9113 0.8726 0.8916
4    16 0.9260 0.9041 0.8437 0.8728
5    16 0.8646 0.8212 0.7037 0.7579
1    32 0.7227 0.9481 0.0838 0.1539
2    32 0.8209 0.8574 0.4862 0.6205
3    32 0.9327 0.9044 0.8683 0.8860
4    32 0.9176 0.8891 0.8299 0.8585
5    32 0.8695 0.8136 0.7349 0.7723
1    64 0.7667 0.9445 0.2392 0.3818
2    64 0.8727 0.8624 0.6870 0.7648
3    64 0.9365 0.9124 0.8729 0.8922
4    64 0.9247 0.9024 0.8408 0.8705
5    64 0.8927 0.8377 0.7983 0.8176
1   128 0.8494 0.9504 0.5275 0.6785
2   128 0.8935 0.8623 0.7691 0.8130
3   128 0.9393 0.9180 0.8766 0.8968
4   128 0.9304 0.9100 0.8531 0.8807
5   128 0.9058 0.8509 0.8333 0.8420
1   256 0.9063 0.9535 0.7240 0.8231
2   256 0.9250 0.8976 0.8477 0.8719
3   256 0.9412 0.9218 0.8792 0.9000
4   256 0.9404 0.9315 0.8657 0.8974
5   256 0.9260 0.8863 0.8655 0.8758
1   512 0.9261 0.9425 0.8038 0.8676
2   512 0.9346 0.9048 0.8749 0.8896
3   512 0.9427 0.9230 0.8835 0.9028
4   512 0.9432 0.9332 0.8738 0.9025
5   512 0.9336 0.8955 0.8824 0.8889
1  1024 0.9434 0.9495 0.8577 0.9013
2  1024 0.9473 0.9298 0.8924 0.9107
3  1024 0.9478 0.9330 0.8907 0.9114
4  1024 0.9495 0.9467 0.8821 0.9133
5  1024 0.9444 0.9192 0.8941 0.9065
0  5000 0.9498 0.9253 0.9065 0.9158
1     4 0.7510 0.5683 0.7206 0.6355
2     4 0.6997 0.6250 0.0072 0.0142
3     4 0.9349 0.9056 0.8752 0.8902
4     4 0.9379 0.9178 0.8718 0.8942
5     4 0.7585 0.7408 0.3049 0.4320
1     8 0.7044 0.9851 0.0189 0.0372
2     8 0.7105 0.8358 0.0482 0.0911
3     8 0.9349 0.9051 0.8755 0.8901
4     8 0.9352 0.9156 0.8646 0.8893
5     8 0.8363 0.8188 0.5861 0.6832
1    16 0.7048 0.9726 0.0204 0.0399
2    16 0.7346 0.7843 0.1638 0.2710
3    16 0.9345 0.9057 0.8735 0.8893
4    16 0.9304 0.9075 0.8560 0.8810
5    16 0.8460 0.7873 0.6698 0.7238
1    32 0.7265 0.9848 0.0932 0.1703
2    32 0.8491 0.9016 0.5600 0.6909
3    32 0.9356 0.9075 0.8752 0.8911
4    32 0.9299 0.9091 0.8526 0.8799
5    32 0.8910 0.8368 0.7926 0.8141
1    64 0.8025 0.9702 0.3551 0.5199
2    64 0.9013 0.8901 0.7668 0.8239
3    64 0.9359 0.9081 0.8758 0.8916
4    64 0.9277 0.9052 0.8488 0.8761
5    64 0.9092 0.8553 0.8408 0.8480
1   128 0.8596 0.9537 0.5611 0.7065
2   128 0.9161 0.8863 0.8276 0.8560
3   128 0.9372 0.9131 0.8746 0.8935
4   128 0.9314 0.9116 0.8551 0.8825
5   128 0.9191 0.8685 0.8620 0.8652
1   256 0.9135 0.9461 0.7559 0.8404
2   256 0.9272 0.8939 0.8603 0.8768
3   256 0.9385 0.9130 0.8795 0.8960
4   256 0.9385 0.9216 0.8698 0.8949
5   256 0.9258 0.8808 0.8715 0.8761
1   512 0.9367 0.9405 0.8431 0.8891
2   512 0.9422 0.9146 0.8913 0.9028
3   512 0.9423 0.9208 0.8844 0.9023
4   512 0.9436 0.9270 0.8821 0.9040
5   512 0.9395 0.9056 0.8921 0.8988
1  1024 0.9461 0.9390 0.8781 0.9075
2  1024 0.9455 0.9200 0.8970 0.9084
3  1024 0.9438 0.9235 0.8870 0.9049
4  1024 0.9463 0.9326 0.8855 0.9085
5  1024 0.9432 0.9104 0.9002 0.9052
0  5000 0.9465 0.9123 0.9099 0.9111
1     4 0.6940 0.4916 0.4696 0.4803
2     4 0.6953 0.2644 0.0066 0.0129
3     4 0.9352 0.9118 0.8689 0.8898
4     4 0.9333 0.9191 0.8537 0.8852
5     4 0.7009 0.5080 0.2186 0.3057
1     8 0.6987 0.4667 0.0020 0.0040
2     8 0.6968 0.4189 0.0178 0.0341
3     8 0.9362 0.9133 0.8706 0.8915
4     8 0.9368 0.9211 0.8640 0.8917
5     8 0.7644 0.6803 0.4108 0.5123
1    16 0.7060 0.9368 0.0255 0.0497
2    16 0.7285 0.7780 0.1377 0.2340
3    16 0.9356 0.9134 0.8686 0.8905
4    16 0.9322 0.9190 0.8497 0.8830
5    16 0.8301 0.7777 0.6102 0.6838
1    32 0.7241 0.9803 0.0858 0.1577
2    32 0.8199 0.8797 0.4656 0.6089
3    32 0.9349 0.9132 0.8660 0.8890
4    32 0.9331 0.9206 0.8514 0.8846
5    32 0.8696 0.8111 0.7392 0.7735
1    64 0.7825 0.9869 0.2814 0.4379
2    64 0.8918 0.9074 0.7137 0.7990
3    64 0.9369 0.9153 0.8712 0.8927
4    64 0.9358 0.9258 0.8554 0.8892
5    64 0.9085 0.8615 0.8296 0.8452
1   128 0.8594 0.9759 0.5468 0.7009
2   128 0.9235 0.9050 0.8336 0.8679
3   128 0.9383 0.9192 0.8718 0.8949
4   128 0.9394 0.9326 0.8612 0.8955
5   128 0.9231 0.8813 0.8606 0.8708
1   256 0.9027 0.9627 0.7042 0.8135
2   256 0.9316 0.9099 0.8577 0.8830
3   256 0.9405 0.9201 0.8787 0.8989
4   256 0.9406 0.9331 0.8649 0.8977
5   256 0.9329 0.8964 0.8787 0.8874
1   512 0.9290 0.9491 0.8075 0.8726
2   512 0.9387 0.9144 0.8789 0.8963
3   512 0.9404 0.9213 0.8769 0.8986
4   512 0.9415 0.9304 0.8709 0.8997
5   512 0.9389 0.9076 0.8876 0.8975
1  1024 0.9396 0.9420 0.8520 0.8947
2  1024 0.9434 0.9204 0.8890 0.9044
3  1024 0.9427 0.9263 0.8798 0.9025
4  1024 0.9451 0.9377 0.8758 0.9057
5  1024 0.9419 0.9163 0.8884 0.9021
0  5000 0.9511 0.9267 0.9096 0.9181
1     4 0.7597 0.5777 0.7516 0.6533
2     4 0.7038 0.9394 0.0178 0.0349
3     4 0.9354 0.9131 0.8680 0.8900
4     4 0.9081 0.8731 0.8130 0.8419
5     4 0.8016 0.8306 0.4289 0.5656
1     8 0.7020 1.0000 0.0106 0.0210
2     8 0.7147 0.9423 0.0562 0.1061
3     8 0.9320 0.9068 0.8629 0.8843
4     8 0.9122 0.8821 0.8178 0.8488
5     8 0.8323 0.8261 0.5614 0.6685
1    16 0.7003 1.0000 0.0049 0.0097
2    16 0.7544 0.9484 0.1951 0.3236
3    16 0.9368 0.9163 0.8698 0.8924
4    16 0.9287 0.9075 0.8500 0.8778
5    16 0.8784 0.8485 0.7260 0.7825
1    32 0.7172 0.9953 0.0614 0.1156
2    32 0.8572 0.9277 0.5703 0.7063
3    32 0.9371 0.9156 0.8715 0.8930
4    32 0.9358 0.9224 0.8592 0.8896
5    32 0.8981 0.8555 0.7963 0.8248
1    64 0.7946 0.9801 0.3247 0.4878
2    64 0.8980 0.8797 0.7659 0.8189
3    64 0.9384 0.9152 0.8766 0.8955
4    64 0.9364 0.9195 0.8646 0.8912
5    64 0.9091 0.8573 0.8376 0.8474
1   128 0.8679 0.9671 0.5812 0.7260
2   128 0.9176 0.8886 0.8305 0.8585
3   128 0.9387 0.9186 0.8741 0.8958
4   128 0.9374 0.9218 0.8655 0.8927
5   128 0.9171 0.8676 0.8554 0.8615
1   256 0.9107 0.9507 0.7418 0.8334
2   256 0.9255 0.8945 0.8534 0.8735
3   256 0.9371 0.9136 0.8738 0.8933
4   256 0.9367 0.9190 0.8660 0.8917
5   256 0.9249 0.8834 0.8649 0.8740
1   512 0.9342 0.9436 0.8310 0.8838
2   512 0.9361 0.9108 0.8732 0.8916
3   512 0.9410 0.9210 0.8795 0.8998
4   512 0.9423 0.9301 0.8741 0.9012
5   512 0.9333 0.9010 0.8746 0.8876
1  1024 0.9415 0.9401 0.8606 0.8986
2  1024 0.9438 0.9195 0.8916 0.9053
3  1024 0.9449 0.9294 0.8841 0.9062
4  1024 0.9464 0.9377 0.8807 0.9083
5  1024 0.9413 0.9141 0.8884 0.9011
0  5000 0.9504 0.9242 0.9099 0.9170
1     4 0.7512 0.6056 0.4983 0.5467
2     4 0.7023 0.8571 0.0138 0.0271
3     4 0.9379 0.9224 0.8666 0.8937
4     4 0.9270 0.9120 0.8385 0.8737
5     4 0.7539 0.7210 0.2980 0.4218
1     8 0.7004 0.7143 0.0086 0.0170
2     8 0.6996 0.5294 0.0232 0.0445
3     8 0.9372 0.9202 0.8666 0.8926
4     8 0.9190 0.8999 0.8224 0.8594
5     8 0.7145 0.5466 0.3046 0.3912
1    16 0.7034 0.8841 0.0175 0.0343
2    16 0.7121 0.6393 0.1007 0.1740
3    16 0.9367 0.9200 0.8649 0.8916
4    16 0.9334 0.9259 0.8465 0.8845
5    16 0.8050 0.7060 0.6041 0.6511
1    32 0.7080 0.9344 0.0327 0.0632
2    32 0.8174 0.8580 0.4716 0.6087
3    32 0.9370 0.9199 0.8663 0.8923
4    32 0.9335 0.9225 0.8505 0.8851
5    32 0.8815 0.8234 0.7719 0.7969
1    64 0.7902 0.9766 0.3110 0.4717
2    64 0.8817 0.8646 0.7200 0.7857
3    64 0.9375 0.9200 0.8680 0.8933
4    64 0.9331 0.9230 0.8488 0.8843
5    64 0.8965 0.8462 0.8021 0.8236
1   128 0.8697 0.9701 0.5855 0.7302
2   128 0.9117 0.8872 0.8098 0.8467
3   128 0.9378 0.9204 0.8686 0.8937
4   128 0.9372 0.9299 0.8560 0.8914
5   128 0.9152 0.8731 0.8408 0.8566
1   256 0.9085 0.9536 0.7318 0.8281
2   256 0.9282 0.9068 0.8488 0.8769
3   256 0.9384 0.9216 0.8695 0.8948
4   256 0.9380 0.9295 0.8592 0.8930
5   256 0.9304 0.8993 0.8657 0.8822
1   512 0.9278 0.9405 0.8115 0.8713
2   512 0.9337 0.9131 0.8617 0.8867
3   512 0.9417 0.9276 0.8746 0.9003
4   512 0.9399 0.9322 0.8632 0.8963
5   512 0.9343 0.9054 0.8729 0.8889
1  1024 0.9396 0.9468 0.8471 0.8942
2  1024 0.9408 0.9225 0.8772 0.8993
3  1024 0.9432 0.9306 0.8769 0.9030
4  1024 0.9442 0.9410 0.8692 0.9037
5  1024 0.9389 0.9144 0.8795 0.8966
0  5000 0.9445 0.9119 0.9030 0.9075
1     4 0.8076 0.6545 0.7651 0.7055
2     4 0.7057 0.9647 0.0235 0.0459
3     4 0.9371 0.9176 0.8692 0.8928
4     4 0.9413 0.9328 0.8678 0.8991
5     4 0.8079 0.8792 0.4197 0.5682
1     8 0.7063 1.0000 0.0247 0.0482
2     8 0.7241 0.9711 0.0866 0.1591
3     8 0.8546 0.7685 0.7401 0.7541
4     8 0.9345 0.9189 0.8583 0.8876
5     8 0.8432 0.8465 0.5855 0.6922
1    16 0.7043 0.9846 0.0184 0.0360
2    16 0.7500 0.9169 0.1867 0.3103
3    16 0.9381 0.9187 0.8715 0.8945
4    16 0.9297 0.9073 0.8537 0.8797
5    16 0.8357 0.7929 0.6150 0.6927
1    32 0.7230 0.9965 0.0806 0.1492
2    32 0.8388 0.9022 0.5212 0.6607
3    32 0.9380 0.9179 0.8721 0.8944
4    32 0.9381 0.9272 0.8620 0.8934
5    32 0.8716 0.8043 0.7582 0.7806
1    64 0.7732 0.9954 0.2481 0.3972
2    64 0.8977 0.8950 0.7481 0.8150
3    64 0.9389 0.9207 0.8723 0.8959
4    64 0.9401 0.9325 0.8637 0.8968
5    64 0.9081 0.8611 0.8285 0.8444
1   128 0.8630 0.9877 0.5519 0.7081
2   128 0.9257 0.9145 0.8310 0.8708
3   128 0.9402 0.9233 0.8741 0.8980
4   128 0.9406 0.9358 0.8620 0.8974
5   128 0.9243 0.8820 0.8643 0.8731
1   256 0.9059 0.9694 0.7100 0.8197
2   256 0.9362 0.9246 0.8583 0.8902
3   256 0.9411 0.9259 0.8744 0.8994
4   256 0.9414 0.9396 0.8609 0.8985
5   256 0.9317 0.8986 0.8718 0.8850
1   512 0.9298 0.9601 0.8003 0.8730
2   512 0.9399 0.9204 0.8761 0.8977
3   512 0.9432 0.9280 0.8795 0.9031
4   512 0.9424 0.9349 0.8692 0.9008
5   512 0.9386 0.9089 0.8847 0.8966
1  1024 0.9419 0.9504 0.8517 0.8983
2  1024 0.9456 0.9286 0.8876 0.9076
3  1024 0.9453 0.9308 0.8841 0.9069
4  1024 0.9468 0.9415 0.8778 0.9086
5  1024 0.9447 0.9233 0.8904 0.9065
0  5000 0.9470 0.9179 0.9048 0.9113
1     4 0.7724 0.6676 0.4862 0.5627
2     4 0.7083 0.9910 0.0316 0.0612
3     4 0.9359 0.9130 0.8701 0.8910
4     4 0.9343 0.9191 0.8574 0.8872
5     4 0.7557 0.7196 0.3092 0.4326
1     8 0.7035 1.0000 0.0155 0.0305
2     8 0.7124 0.9645 0.0468 0.0892
3     8 0.9335 0.9068 0.8683 0.8872
4     8 0.9330 0.9180 0.8540 0.8848
5     8 0.8099 0.7933 0.4989 0.6125
1    16 0.7026 1.0000 0.0126 0.0249
2    16 0.7412 0.8864 0.1612 0.2728
3    16 0.9334 0.9068 0.8680 0.8870
4    16 0.9317 0.9158 0.8514 0.8824
5    16 0.8481 0.7961 0.6664 0.7255
1    32 0.7111 0.9863 0.0413 0.0793
2    32 0.8112 0.8369 0.4636 0.5966
3    32 0.9323 0.9062 0.8646 0.8849
4    32 0.9280 0.9098 0.8448 0.8761
5    32 0.8619 0.7884 0.7398 0.7634
1    64 0.7780 0.9862 0.2665 0.4196
2    64 0.8951 0.8964 0.7369 0.8089
3    64 0.9339 0.9097 0.8666 0.8876
4    64 0.9341 0.9216 0.8537 0.8864
5    64 0.9039 0.8575 0.8167 0.8366
1   128 0.8943 0.9583 0.6787 0.7946
2   128 0.9159 0.8851 0.8285 0.8558
3   128 0.9331 0.9060 0.8680 0.8866
4   128 0.9321 0.9136 0.8554 0.8836
5   128 0.9165 0.8682 0.8523 0.8602
1   256 0.9104 0.9564 0.7361 0.8319
2   256 0.9292 0.9030 0.8571 0.8795
3   256 0.9382 0.9142 0.8772 0.8953
4   256 0.9381 0.9256 0.8637 0.8936
5   256 0.9275 0.8896 0.8669 0.8781
1   512 0.9281 0.9492 0.8044 0.8708
2   512 0.9349 0.9075 0.8729 0.8899
3   512 0.9386 0.9173 0.8749 0.8956
4   512 0.9407 0.9316 0.8669 0.8981
5   512 0.9318 0.8951 0.8764 0.8856
1  1024 0.9392 0.9399 0.8526 0.8941
2  1024 0.9434 0.9187 0.8910 0.9046
3  1024 0.9411 0.9178 0.8835 0.9003
4  1024 0.9434 0.9319 0.8761 0.9031
5  1024 0.9415 0.9113 0.8927 0.9019


==> plots_maxent/OutLcurve_real-sim.txt <==
0  5000 0.9699 0.9748 0.9788 0.9768
1     4 0.6521 0.6508 1.0000 0.7885
2     4 0.6651 0.6604 0.9952 0.7940
3     4 0.9159 0.9302 0.9409 0.9355
4     4 0.9247 0.9193 0.9688 0.9434
5     4 0.7252 0.7232 0.9336 0.8150
1     8 0.6518 0.6506 1.0000 0.7883
2     8 0.6735 0.6687 0.9841 0.7963
3     8 0.9078 0.9252 0.9333 0.9292
4     8 0.9320 0.9247 0.9745 0.9489
5     8 0.7575 0.7580 0.9194 0.8310
1    16 0.6583 0.6549 0.9999 0.7914
2    16 0.7152 0.7034 0.9694 0.8153
3    16 0.9081 0.9271 0.9314 0.9293
4    16 0.9285 0.9223 0.9716 0.9463
5    16 0.8026 0.8106 0.9077 0.8564
1    32 0.6732 0.6668 0.9912 0.7973
2    32 0.7688 0.7530 0.9574 0.8430
3    32 0.9166 0.9310 0.9411 0.9360
4    32 0.9239 0.9190 0.9681 0.9429
5    32 0.8348 0.8425 0.9166 0.8780
1    64 0.7076 0.6922 0.9885 0.8142
2    64 0.8106 0.8006 0.9426 0.8658
3    64 0.9249 0.9366 0.9483 0.9424
4    64 0.9264 0.9205 0.9704 0.9448
5    64 0.8502 0.8638 0.9129 0.8876
1   128 0.7947 0.7626 0.9922 0.8624
2   128 0.8719 0.8657 0.9499 0.9058
3   128 0.9285 0.9396 0.9508 0.9452
4   128 0.9319 0.9236 0.9757 0.9490
5   128 0.8854 0.9000 0.9261 0.9129
1   256 0.8698 0.8400 0.9873 0.9077
2   256 0.9108 0.9116 0.9551 0.9328
3   256 0.9405 0.9478 0.9612 0.9545
4   256 0.9401 0.9320 0.9791 0.9550
5   256 0.9153 0.9286 0.9417 0.9351
1   512 0.9023 0.8766 0.9885 0.9292
2   512 0.9322 0.9308 0.9672 0.9487
3   512 0.9480 0.9529 0.9676 0.9602
4   512 0.9459 0.9341 0.9861 0.9594
5   512 0.9349 0.9440 0.9563 0.9501
1  1024 0.9286 0.9094 0.9883 0.9472
2  1024 0.9429 0.9411 0.9727 0.9567
3  1024 0.9499 0.9536 0.9699 0.9617
4  1024 0.9478 0.9356 0.9874 0.9608
5  1024 0.9438 0.9514 0.9625 0.9569
0  5000 0.9711 0.9737 0.9819 0.9778
1     4 0.6486 0.6485 1.0000 0.7868
2     4 0.6580 0.6565 0.9909 0.7898
3     4 0.9081 0.9224 0.9372 0.9297
4     4 0.9289 0.9201 0.9750 0.9468
5     4 0.6857 0.6948 0.9188 0.7913
1     8 0.6486 0.6485 1.0000 0.7868
2     8 0.6721 0.6689 0.9785 0.7946
3     8 0.9067 0.9218 0.9355 0.9286
4     8 0.9225 0.9167 0.9685 0.9419
5     8 0.7731 0.7797 0.9061 0.8382
1    16 0.6515 0.6504 1.0000 0.7881
2    16 0.7139 0.7034 0.9662 0.8141
3    16 0.9034 0.9194 0.9327 0.9260
4    16 0.9235 0.9172 0.9694 0.9426
5    16 0.8193 0.8300 0.9071 0.8668
1    32 0.6787 0.6688 0.9994 0.8013
2    32 0.7860 0.7716 0.9518 0.8522
3    32 0.9106 0.9247 0.9384 0.9315
4    32 0.9349 0.9243 0.9799 0.9513
5    32 0.8573 0.8677 0.9201 0.8931
1    64 0.7537 0.7267 0.9941 0.8396
2    64 0.8678 0.8607 0.9498 0.9031
3    64 0.9221 0.9326 0.9484 0.9404
4    64 0.9292 0.9219 0.9733 0.9469
5    64 0.8873 0.9004 0.9290 0.9144
1   128 0.8366 0.8030 0.9911 0.8872
2   128 0.8914 0.8920 0.9472 0.9188
3   128 0.9208 0.9314 0.9475 0.9394
4   128 0.9318 0.9242 0.9748 0.9488
5   128 0.8976 0.9131 0.9307 0.9218
1   256 0.8821 0.8567 0.9825 0.9153
2   256 0.9068 0.9081 0.9527 0.9298
3   256 0.9340 0.9421 0.9570 0.9495
4   256 0.9369 0.9268 0.9801 0.9527
5   256 0.9099 0.9229 0.9394 0.9311
1   512 0.9258 0.9257 0.9628 0.9439
2   512 0.9279 0.9308 0.9602 0.9453
3   512 0.9398 0.9457 0.9625 0.9540
4   512 0.9409 0.9327 0.9795 0.9555
5   512 0.9297 0.9385 0.9541 0.9462
1  1024 0.9203 0.8999 0.9867 0.9413
2  1024 0.9422 0.9398 0.9732 0.9562
3  1024 0.9489 0.9523 0.9697 0.9609
4  1024 0.9479 0.9375 0.9853 0.9608
5  1024 0.9428 0.9478 0.9650 0.9563
0  5000 0.9715 0.9737 0.9826 0.9781
1     4 0.6492 0.6493 0.9977 0.7867
2     4 0.6466 0.6495 0.9879 0.7837
3     4 0.9039 0.9214 0.9312 0.9263
4     4 0.9242 0.9203 0.9668 0.9430
5     4 0.6772 0.6908 0.9089 0.7850
1     8 0.6495 0.6494 0.9985 0.7870
2     8 0.6520 0.6542 0.9827 0.7855
3     8 0.9080 0.9243 0.9347 0.9294
4     8 0.9194 0.9166 0.9632 0.9393
5     8 0.7372 0.7479 0.8972 0.8157
1    16 0.6502 0.6501 0.9971 0.7870
2    16 0.6766 0.6771 0.9580 0.7934
3    16 0.8984 0.9174 0.9267 0.9220
4    16 0.9202 0.9176 0.9635 0.9400
5    16 0.7786 0.7972 0.8832 0.8380
1    32 0.6685 0.6620 0.9987 0.7962
2    32 0.7604 0.7505 0.9444 0.8364
3    32 0.9055 0.9242 0.9305 0.9274
4    32 0.9291 0.9240 0.9706 0.9467
5    32 0.8331 0.8531 0.8971 0.8745
1    64 0.7330 0.7096 0.9956 0.8286
2    64 0.8392 0.8279 0.9494 0.8845
3    64 0.9110 0.9259 0.9378 0.9318
4    64 0.9274 0.9216 0.9707 0.9455
5    64 0.8683 0.8831 0.9184 0.9004
1   128 0.8191 0.7853 0.9922 0.8767
2   128 0.8900 0.8857 0.9533 0.9183
3   128 0.9189 0.9321 0.9436 0.9378
4   128 0.9334 0.9250 0.9765 0.9500
5   128 0.8980 0.9128 0.9317 0.9221
1   256 0.8709 0.8373 0.9940 0.9090
2   256 0.9124 0.9121 0.9572 0.9341
3   256 0.9235 0.9360 0.9469 0.9414
4   256 0.9319 0.9232 0.9762 0.9489
5   256 0.9107 0.9264 0.9367 0.9315
1   512 0.9139 0.8945 0.9832 0.9368
2   512 0.9249 0.9271 0.9596 0.9431
3   512 0.9335 0.9436 0.9545 0.9490
4   512 0.9397 0.9307 0.9801 0.9547
5   512 0.9248 0.9379 0.9466 0.9423
1  1024 0.9038 0.8759 0.9922 0.9304
2  1024 0.9441 0.9424 0.9733 0.9576
3  1024 0.9483 0.9537 0.9673 0.9604
4  1024 0.9535 0.9422 0.9889 0.9650
5  1024 0.9428 0.9512 0.9610 0.9561
0  5000 0.9703 0.9727 0.9818 0.9772
1     4 0.6485 0.6484 1.0000 0.7867
2     4 0.5398 0.6342 0.6857 0.6589
3     4 0.3319 0.4849 0.4907 0.4878
4     4 0.3769 0.5183 0.5500 0.5337
5     4 0.5304 0.6335 0.6541 0.6437
1     8 0.6487 0.6486 1.0000 0.7868
2     8 0.5549 0.6432 0.7040 0.6722
3     8 0.8864 0.9064 0.9199 0.9131
4     8 0.6831 0.7396 0.7889 0.7635
5     8 0.5622 0.6550 0.6863 0.6703
1    16 0.6488 0.6486 1.0000 0.7869
2    16 0.5847 0.6627 0.7321 0.6957
3    16 0.8907 0.9097 0.9230 0.9163
4    16 0.8945 0.8907 0.9545 0.9215
5    16 0.6359 0.7074 0.7478 0.7270
1    32 0.6493 0.6490 1.0000 0.7871
2    32 0.6336 0.6958 0.7727 0.7322
3    32 0.8395 0.8700 0.8846 0.8772
4    32 0.8458 0.8599 0.9104 0.8844
5    32 0.7453 0.7855 0.8352 0.8096
1    64 0.6559 0.6533 0.9999 0.7903
2    64 0.7122 0.7509 0.8321 0.7894
3    64 0.9013 0.9187 0.9300 0.9243
4    64 0.8983 0.8962 0.9536 0.9240
5    64 0.8197 0.8464 0.8820 0.8638
1   128 0.7083 0.6898 0.9996 0.8163
2   128 0.8329 0.8382 0.9199 0.8772
3   128 0.9191 0.9319 0.9442 0.9380
4   128 0.9413 0.9272 0.9870 0.9562
5   128 0.8927 0.9074 0.9293 0.9182
1   256 0.7968 0.7619 0.9987 0.8643
2   256 0.8903 0.8894 0.9488 0.9182
3   256 0.9372 0.9446 0.9594 0.9519
4   256 0.9458 0.9318 0.9887 0.9594
5   256 0.9151 0.9272 0.9431 0.9351
1   512 0.8569 0.8204 0.9977 0.9004
2   512 0.9256 0.9230 0.9659 0.9440
3   512 0.9409 0.9471 0.9626 0.9548
4   512 0.9478 0.9340 0.9895 0.9609
5   512 0.9314 0.9401 0.9550 0.9475
1  1024 0.8945 0.8622 0.9965 0.9245
2  1024 0.9410 0.9360 0.9757 0.9554
3  1024 0.9475 0.9510 0.9689 0.9599
4  1024 0.9497 0.9349 0.9914 0.9623
5  1024 0.9436 0.9494 0.9645 0.9569
0  5000 0.9706 0.9745 0.9804 0.9774
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6472 0.6498 0.9888 0.7842
3     4 0.9075 0.9262 0.9317 0.9289
4     4 0.9239 0.9207 0.9658 0.9427
5     4 0.6564 0.6720 0.9181 0.7760
1     8 0.6484 0.6484 1.0000 0.7867
2     8 0.6481 0.6513 0.9843 0.7839
3     8 0.9087 0.9272 0.9324 0.9298
4     8 0.9247 0.9208 0.9671 0.9433
5     8 0.6540 0.6849 0.8638 0.7640
1    16 0.6502 0.6496 0.9998 0.7875
2    16 0.6698 0.6716 0.9603 0.7904
3    16 0.9072 0.9265 0.9307 0.9286
4    16 0.9240 0.9212 0.9653 0.9428
5    16 0.7411 0.7644 0.8684 0.8131
1    32 0.6579 0.6549 0.9987 0.7910
2    32 0.7200 0.7196 0.9309 0.8117
3    32 0.9211 0.9357 0.9431 0.9394
4    32 0.9281 0.9251 0.9675 0.9458
5    32 0.7993 0.8250 0.8763 0.8499
1    64 0.7064 0.6888 0.9980 0.8151
2    64 0.8302 0.8218 0.9424 0.8780
3    64 0.9178 0.9336 0.9401 0.9368
4    64 0.9278 0.9241 0.9681 0.9456
5    64 0.8562 0.8739 0.9094 0.8913
1   128 0.8195 0.7840 0.9961 0.8774
2   128 0.8896 0.8859 0.9524 0.9179
3   128 0.9235 0.9373 0.9452 0.9412
4   128 0.9359 0.9290 0.9757 0.9518
5   128 0.8991 0.9137 0.9325 0.9230
1   256 0.8846 0.8540 0.9915 0.9176
2   256 0.9200 0.9194 0.9609 0.9397
3   256 0.9293 0.9422 0.9492 0.9457
4   256 0.9434 0.9330 0.9834 0.9575
5   256 0.9198 0.9331 0.9440 0.9385
1   512 0.9166 0.8941 0.9883 0.9389
2   512 0.9340 0.9335 0.9670 0.9500
3   512 0.9398 0.9473 0.9606 0.9539
4   512 0.9456 0.9341 0.9857 0.9592
5   512 0.9344 0.9446 0.9549 0.9497
1  1024 0.9326 0.9172 0.9849 0.9498
2  1024 0.9428 0.9430 0.9704 0.9565
3  1024 0.9482 0.9548 0.9658 0.9603
4  1024 0.9515 0.9390 0.9895 0.9636
5  1024 0.9435 0.9515 0.9619 0.9566
0  5000 0.9698 0.9730 0.9808 0.9768
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6494 0.6510 0.9898 0.7854
3     4 0.9086 0.9235 0.9366 0.9300
4     4 0.9256 0.9203 0.9691 0.9441
5     4 0.7057 0.7193 0.8956 0.7978
1     8 0.6485 0.6485 1.0000 0.7867
2     8 0.6503 0.6549 0.9734 0.7830
3     8 0.9179 0.9301 0.9444 0.9372
4     8 0.9273 0.9213 0.9708 0.9454
5     8 0.7412 0.7678 0.8612 0.8119
1    16 0.6499 0.6494 1.0000 0.7874
2    16 0.6925 0.6898 0.9553 0.8011
3    16 0.9035 0.9203 0.9320 0.9261
4    16 0.9317 0.9238 0.9751 0.9488
5    16 0.7918 0.8157 0.8770 0.8452
1    32 0.6733 0.6650 0.9998 0.7987
2    32 0.7927 0.7777 0.9524 0.8562
3    32 0.9054 0.9214 0.9339 0.9276
4    32 0.9264 0.9197 0.9712 0.9447
5    32 0.8506 0.8662 0.9101 0.8876
1    64 0.7322 0.7078 0.9996 0.8288
2    64 0.8572 0.8483 0.9495 0.8961
3    64 0.9007 0.9176 0.9304 0.9240
4    64 0.9259 0.9178 0.9729 0.9445
5    64 0.8704 0.8871 0.9168 0.9017
1   128 0.8282 0.7912 0.9986 0.8829
2   128 0.9015 0.8918 0.9653 0.9271
3   128 0.9209 0.9323 0.9467 0.9395
4   128 0.9379 0.9265 0.9821 0.9535
5   128 0.9080 0.9160 0.9447 0.9301
1   256 0.8681 0.8319 0.9983 0.9075
2   256 0.9219 0.9141 0.9708 0.9416
3   256 0.9324 0.9413 0.9553 0.9482
4   256 0.9445 0.9303 0.9885 0.9585
5   256 0.9193 0.9275 0.9497 0.9385
1   512 0.8390 0.9490 0.7943 0.8648
2   512 0.9178 0.9268 0.9480 0.9373
3   512 0.9445 0.9506 0.9645 0.9575
4   512 0.9472 0.9325 0.9902 0.9605
5   512 0.9333 0.9416 0.9564 0.9490
1  1024 0.8874 0.9485 0.8738 0.9096
2  1024 0.9377 0.9408 0.9646 0.9525
3  1024 0.9478 0.9520 0.9684 0.9601
4  1024 0.9498 0.9349 0.9915 0.9624
5  1024 0.9421 0.9488 0.9626 0.9557
0  5000 0.9727 0.9775 0.9804 0.9789
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6482 0.6505 0.9887 0.7847
3     4 0.9104 0.9267 0.9358 0.9312
4     4 0.9262 0.9216 0.9685 0.9445
5     4 0.6397 0.6636 0.9010 0.7643
1     8 0.6484 0.6484 1.0000 0.7867
2     8 0.6496 0.6522 0.9847 0.7847
3     8 0.9070 0.9242 0.9332 0.9287
4     8 0.9276 0.9225 0.9698 0.9456
5     8 0.7081 0.7199 0.9000 0.7999
1    16 0.6535 0.6517 0.9998 0.7891
2    16 0.6691 0.6697 0.9660 0.7910
3    16 0.9135 0.9294 0.9379 0.9336
4    16 0.9273 0.9226 0.9691 0.9453
5    16 0.7700 0.7762 0.9065 0.8363
1    32 0.6736 0.6652 0.9997 0.7988
2    32 0.7707 0.7534 0.9610 0.8446
3    32 0.9095 0.9256 0.9356 0.9306
4    32 0.9258 0.9211 0.9685 0.9442
5    32 0.8569 0.8646 0.9240 0.8933
1    64 0.7352 0.7102 0.9993 0.8303
2    64 0.8557 0.8393 0.9616 0.8963
3    64 0.9166 0.9309 0.9413 0.9361
4    64 0.9274 0.9214 0.9709 0.9455
5    64 0.8765 0.8890 0.9250 0.9066
1   128 0.8225 0.7867 0.9963 0.8792
2   128 0.8868 0.8815 0.9537 0.9162
3   128 0.9187 0.9330 0.9423 0.9376
4   128 0.9249 0.9202 0.9681 0.9435
5   128 0.8920 0.9070 0.9287 0.9177
1   256 0.8800 0.8492 0.9909 0.9146
2   256 0.9069 0.9082 0.9528 0.9299
3   256 0.9226 0.9362 0.9450 0.9406
4   256 0.9258 0.9208 0.9688 0.9442
5   256 0.9052 0.9206 0.9343 0.9274
1   512 0.9179 0.8953 0.9891 0.9399
2   512 0.9296 0.9283 0.9661 0.9468
3   512 0.9323 0.9435 0.9525 0.9480
4   512 0.9443 0.9326 0.9852 0.9582
5   512 0.9267 0.9379 0.9499 0.9439
1  1024 0.9029 0.8727 0.9955 0.9301
2  1024 0.9429 0.9399 0.9742 0.9567
3  1024 0.9436 0.9514 0.9622 0.9567
4  1024 0.9517 0.9390 0.9898 0.9637
5  1024 0.9400 0.9483 0.9599 0.9540
0  5000 0.9715 0.9752 0.9809 0.9781
1     4 0.6483 0.6483 1.0000 0.7867
2     4 0.6546 0.6544 0.9901 0.7880
3     4 0.8965 0.9181 0.9226 0.9203
4     4 0.9124 0.9126 0.9566 0.9341
5     4 0.6955 0.7014 0.9235 0.7973
1     8 0.6484 0.6484 1.0000 0.7867
2     8 0.6631 0.6615 0.9838 0.7911
3     8 0.8983 0.9176 0.9263 0.9219
4     8 0.9154 0.9136 0.9604 0.9364
5     8 0.7496 0.7570 0.9039 0.8240
1    16 0.6495 0.6491 1.0000 0.7872
2    16 0.6838 0.6810 0.9639 0.7981
3    16 0.8989 0.9179 0.9271 0.9224
4    16 0.9156 0.9129 0.9615 0.9366
5    16 0.7539 0.7719 0.8806 0.8227
1    32 0.6647 0.6592 0.9994 0.7944
2    32 0.7449 0.7393 0.9370 0.8265
3    32 0.9115 0.9273 0.9369 0.9321
4    32 0.9236 0.9188 0.9677 0.9426
5    32 0.7978 0.8182 0.8846 0.8501
1    64 0.7043 0.6871 0.9987 0.8141
2    64 0.8186 0.8089 0.9429 0.8708
3    64 0.9124 0.9280 0.9377 0.9328
4    64 0.9352 0.9256 0.9787 0.9514
5    64 0.8483 0.8628 0.9108 0.8862
1   128 0.7934 0.7600 0.9959 0.8621
2   128 0.8706 0.8619 0.9531 0.9052
3   128 0.9255 0.9369 0.9490 0.9429
4   128 0.9416 0.9275 0.9870 0.9563
5   128 0.8841 0.8969 0.9279 0.9122
1   256 0.8575 0.8220 0.9958 0.9006
2   256 0.9128 0.9104 0.9600 0.9345
3   256 0.9252 0.9369 0.9485 0.9426
4   256 0.9435 0.9292 0.9881 0.9577
5   256 0.9122 0.9257 0.9401 0.9328
1   512 0.9074 0.8798 0.9928 0.9329
2   512 0.9310 0.9283 0.9684 0.9479
3   512 0.9406 0.9470 0.9623 0.9546
4   512 0.9474 0.9329 0.9900 0.9606
5   512 0.9306 0.9390 0.9551 0.9470
1  1024 0.9298 0.9129 0.9858 0.9479
2  1024 0.9423 0.9409 0.9721 0.9562
3  1024 0.9494 0.9541 0.9685 0.9613
4  1024 0.9500 0.9386 0.9875 0.9624
5  1024 0.9451 0.9521 0.9638 0.9579
0  5000 0.9732 0.9750 0.9839 0.9794
1     4 0.6484 0.6484 1.0000 0.7867
2     4 0.6537 0.6523 0.9978 0.7889
3     4 0.9097 0.9265 0.9349 0.9307
4     4 0.9231 0.9197 0.9657 0.9421
5     4 0.7150 0.7176 0.9241 0.8078
1     8 0.6486 0.6485 1.0000 0.7868
2     8 0.6712 0.6662 0.9876 0.7957
3     8 0.8965 0.9169 0.9240 0.9205
4     8 0.9222 0.9168 0.9679 0.9417
5     8 0.7508 0.7606 0.8984 0.8237
1    16 0.6529 0.6513 1.0000 0.7888
2    16 0.7014 0.6910 0.9759 0.8091
3    16 0.9165 0.9319 0.9398 0.9358
4    16 0.9363 0.9261 0.9800 0.9523
5    16 0.7995 0.8056 0.9105 0.8548
1    32 0.6726 0.6645 0.9999 0.7984
2    32 0.7926 0.7735 0.9616 0.8574
3    32 0.9203 0.9359 0.9416 0.9387
4    32 0.9374 0.9289 0.9784 0.9530
5    32 0.8548 0.8685 0.9146 0.8909
1    64 0.7205 0.6989 0.9993 0.8226
2    64 0.8438 0.8329 0.9495 0.8874
3    64 0.9204 0.9351 0.9426 0.9388
4    64 0.9368 0.9280 0.9785 0.9526
5    64 0.8704 0.8903 0.9126 0.9013
1   128 0.8195 0.7833 0.9975 0.8775
2   128 0.8927 0.8884 0.9544 0.9202
3   128 0.9240 0.9369 0.9465 0.9417
4   128 0.9367 0.9278 0.9784 0.9525
5   128 0.9002 0.9135 0.9346 0.9239
1   256 0.7903 0.7559 0.9993 0.8607
2   256 0.9032 0.8979 0.9598 0.9279
3   256 0.9281 0.9387 0.9513 0.9450
4   256 0.9403 0.9276 0.9847 0.9553
5   256 0.9183 0.9291 0.9463 0.9376
1   512 0.8526 0.8158 0.9980 0.8977
2   512 0.9339 0.9268 0.9750 0.9503
3   512 0.9415 0.9498 0.9605 0.9551
4   512 0.9487 0.9344 0.9903 0.9616
5   512 0.9349 0.9422 0.9584 0.9502
1  1024 0.9317 0.9117 0.9907 0.9495
2  1024 0.9467 0.9435 0.9762 0.9596
3  1024 0.9503 0.9560 0.9679 0.9619
4  1024 0.9530 0.9401 0.9906 0.9647
5  1024 0.9459 0.9519 0.9654 0.9586
0  5000 0.9716 0.9751 0.9812 0.9781
1     4 0.6483 0.6483 1.0000 0.7866
2     4 0.6424 0.6480 0.9818 0.7807
3     4 0.9156 0.9306 0.9399 0.9352
4     4 0.9324 0.9256 0.9741 0.9492
5     4 0.6569 0.6804 0.8878 0.7704
1     8 0.6486 0.6485 1.0000 0.7868
2     8 0.6471 0.6534 0.9706 0.7810
3     8 0.8997 0.9213 0.9243 0.9228
4     8 0.9140 0.9124 0.9595 0.9354
5     8 0.6729 0.7044 0.8537 0.7719
1    16 0.6499 0.6494 0.9997 0.7874
2    16 0.6516 0.6636 0.9382 0.7774
3    16 0.9034 0.9236 0.9277 0.9256
4    16 0.9283 0.9212 0.9726 0.9462
5    16 0.7093 0.7425 0.8444 0.7902
1    32 0.6715 0.6640 0.9985 0.7976
2    32 0.7342 0.7303 0.9356 0.8203
3    32 0.9160 0.9313 0.9398 0.9355
4    32 0.9275 0.9207 0.9718 0.9456
5    32 0.8068 0.8245 0.8917 0.8568
1    64 0.7292 0.7057 0.9989 0.8271
2    64 0.8325 0.8169 0.9560 0.8810
3    64 0.9186 0.9337 0.9413 0.9375
4    64 0.9295 0.9226 0.9728 0.9470
5    64 0.8625 0.8757 0.9183 0.8965
1   128 0.8147 0.7793 0.9964 0.8746
2   128 0.8820 0.8723 0.9583 0.9133
3   128 0.9266 0.9385 0.9490 0.9437
4   128 0.9315 0.9241 0.9745 0.9486
5   128 0.8908 0.9039 0.9306 0.9170
1   256 0.8875 0.8561 0.9935 0.9197
2   256 0.9167 0.9127 0.9637 0.9375
3   256 0.9332 0.9438 0.9537 0.9487
4   256 0.9432 0.9313 0.9851 0.9574
5   256 0.9160 0.9283 0.9433 0.9357
1   512 0.9202 0.8972 0.9903 0.9415
2   512 0.9335 0.9322 0.9678 0.9497
3   512 0.9392 0.9476 0.9593 0.9534
4   512 0.9491 0.9362 0.9888 0.9618
5   512 0.9289 0.9411 0.9497 0.9454
1  1024 0.8900 0.9549 0.8715 0.9113
2  1024 0.9409 0.9450 0.9651 0.9549
3  1024 0.9462 0.9529 0.9646 0.9588
4  1024 0.9520 0.9394 0.9897 0.9639
5  1024 0.9439 0.9520 0.9620 0.9570


==> vary_unlab_plots/20NG_vary_unlab_plot.txt <==
 1   116  0.5607  0.4248  0.5431  0.4322
 2   116  0.5452  0.4378  0.5172  0.4817
 1   216  0.5607  0.4248  0.5602  0.4137
 2   216  0.5262  0.4596  0.5463  0.4532
 1   416  0.5607  0.4248  0.5625  0.4095
 2   416  0.5107  0.4730  0.5625  0.4371
 1   816  0.5607  0.4248  0.5576  0.4278
 2   816  0.4704  0.5177  0.5441  0.4558
 1  1615  0.5607  0.4248  0.5536  0.4319
 2  1615  0.4534  0.5361  0.5461  0.4537
 1  3213  0.5607  0.4248  0.5587  0.4273
 2  3213  0.4490  0.5417  0.5468  0.4530
 1  6410  0.5607  0.4248  0.5593  0.4274
 2  6410  0.4235  0.5688  0.5050  0.4948
 1 12812  0.5607  0.4248  0.5579  0.4286
 2 12812  0.3538  0.6428  0.4030  0.5969
 1   116  0.5715  0.4170  0.4224  0.5622
 2   116  0.5192  0.4689  0.4310  0.5667
 1   216  0.5715  0.4170  0.5278  0.4539
 2   216  0.5291  0.4610  0.5185  0.4795
 1   416  0.5715  0.4170  0.5409  0.4440
 2   416  0.4913  0.4992  0.5144  0.4839
 1   816  0.5715  0.4170  0.5613  0.4231
 2   816  0.4981  0.4923  0.5588  0.4406
 1  1615  0.5715  0.4170  0.5802  0.4056
 2  1615  0.4721  0.5211  0.5672  0.4324
 1  3213  0.5715  0.4170  0.5721  0.4123
 2  3213  0.4644  0.5312  0.5543  0.4454
 1  6410  0.5715  0.4170  0.5771  0.4060
 2  6410  0.4476  0.5495  0.5172  0.4825
 1 12812  0.5715  0.4170  0.5765  0.4082
 2 12812  0.3775  0.6198  0.4223  0.5774
 1   116  0.5829  0.4065  0.5603  0.4121
 2   116  0.5537  0.4368  0.5948  0.3983
 1   216  0.5829  0.4065  0.5509  0.4270
 2   216  0.5299  0.4617  0.5602  0.4359
 1   416  0.5829  0.4065  0.5601  0.4211
 2   416  0.5118  0.4765  0.5769  0.4217
 1   816  0.5829  0.4065  0.5821  0.4052
 2   816  0.4913  0.4963  0.5784  0.4209
 1  1615  0.5829  0.4065  0.5814  0.4077
 2  1615  0.4674  0.5247  0.5690  0.4306
 1  3213  0.5829  0.4065  0.5814  0.4078
 2  3213  0.4735  0.5203  0.5612  0.4385
 1  6410  0.5829  0.4065  0.5819  0.4065
 2  6410  0.4594  0.5355  0.5331  0.4666
 1 12812  0.5829  0.4065  0.5845  0.4033
 2 12812  0.3842  0.6115  0.4234  0.5761
 1   116  0.5775  0.4133  0.5948  0.3850
 2   116  0.5516  0.4334  0.6034  0.3917
 1   216  0.5775  0.4133  0.5880  0.4031
 2   216  0.5333  0.4549  0.5926  0.4073
 1   416  0.5775  0.4133  0.5889  0.4031
 2   416  0.5172  0.4694  0.5769  0.4230
 1   816  0.5775  0.4133  0.5551  0.4336
 2   816  0.4769  0.5093  0.5417  0.4581
 1  1615  0.5775  0.4133  0.5622  0.4263
 2  1615  0.4654  0.5241  0.5548  0.4451
 1  3213  0.5775  0.4133  0.5702  0.4192
 2  3213  0.4625  0.5308  0.5574  0.4426
 1  6410  0.5775  0.4133  0.5676  0.4232
 2  6410  0.4440  0.5502  0.5179  0.4819
 1 12812  0.5775  0.4133  0.5670  0.4233
 2 12812  0.3866  0.6087  0.4308  0.5691
 1   116  0.5796  0.4049  0.5603  0.4356
 2   116  0.5645  0.4165  0.5517  0.4433
 1   216  0.5796  0.4049  0.5278  0.4680
 2   216  0.5403  0.4377  0.5556  0.4409
 1   416  0.5796  0.4049  0.5409  0.4537
 2   416  0.5157  0.4623  0.5601  0.4379
 1   816  0.5796  0.4049  0.5515  0.4367
 2   816  0.4806  0.5012  0.5527  0.4463
 1  1615  0.5796  0.4049  0.5641  0.4236
 2  1615  0.4759  0.5095  0.5690  0.4304
 1  3213  0.5796  0.4049  0.5531  0.4312
 2  3213  0.4623  0.5274  0.5472  0.4525
 1  6410  0.5796  0.4049  0.5627  0.4209
 2  6410  0.4538  0.5352  0.5242  0.4755
 1 12812  0.5796  0.4049  0.5667  0.4170
 2 12812  0.4014  0.5907  0.4452  0.5545
 1   116  0.5523  0.4352  0.6207  0.3575
 2   116  0.5585  0.4261  0.6034  0.3933
 1   216  0.5523  0.4352  0.5602  0.4219
 2   216  0.5098  0.4780  0.5417  0.4555
 1   416  0.5523  0.4352  0.5553  0.4300
 2   416  0.4925  0.4893  0.5481  0.4506
 1   816  0.5523  0.4352  0.5613  0.4232
 2   816  0.4660  0.5199  0.5502  0.4491
 1  1615  0.5523  0.4352  0.5461  0.4380
 2  1615  0.4519  0.5388  0.5344  0.4653
 1  3213  0.5523  0.4352  0.5599  0.4271
 2  3213  0.4472  0.5446  0.5459  0.4538
 1  6410  0.5523  0.4352  0.5593  0.4269
 2  6410  0.4376  0.5563  0.5055  0.4943
 1 12812  0.5523  0.4352  0.5600  0.4265
 2 12812  0.3836  0.6123  0.4312  0.5686
 1   116  0.5494  0.4392  0.5690  0.4020
 2   116  0.5343  0.4524  0.5690  0.4267
 1   216  0.5494  0.4392  0.6111  0.3717
 2   216  0.5118  0.4768  0.5741  0.4236
 1   416  0.5494  0.4392  0.5601  0.4294
 2   416  0.4805  0.5110  0.5457  0.4535
 1   816  0.5494  0.4392  0.5527  0.4369
 2   816  0.4588  0.5338  0.5441  0.4558
 1  1615  0.5494  0.4392  0.5567  0.4358
 2  1615  0.4483  0.5429  0.5362  0.4636
 1  3213  0.5494  0.4392  0.5587  0.4327
 2  3213  0.4491  0.5435  0.5400  0.4599
 1  6410  0.5494  0.4392  0.5596  0.4305
 2  6410  0.4264  0.5687  0.5031  0.4967
 1 12812  0.5494  0.4392  0.5647  0.4251
 2 12812  0.3932  0.6010  0.4391  0.5607
 1   116  0.5845  0.4103  0.5862  0.3949
 2   116  0.5662  0.4301  0.5776  0.4200
 1   216  0.5845  0.4103  0.5787  0.4137
 2   216  0.5395  0.4553  0.5787  0.4200
 1   416  0.5845  0.4103  0.5745  0.4165
 2   416  0.5091  0.4872  0.5649  0.4344
 1   816  0.5845  0.4103  0.5637  0.4286
 2   816  0.4722  0.5207  0.5674  0.4322
 1  1615  0.5845  0.4103  0.5851  0.4072
 2  1615  0.4652  0.5315  0.5808  0.4190
 1  3213  0.5845  0.4103  0.5792  0.4133
 2  3213  0.4677  0.5277  0.5661  0.4337
 1  6410  0.5845  0.4103  0.5856  0.4081
 2  6410  0.4517  0.5462  0.5356  0.4642
 1 12812  0.5845  0.4103  0.5900  0.4036
 2 12812  0.3614  0.6354  0.4287  0.5710
 1   116  0.5520  0.4417  0.5086  0.4757
 2   116  0.5157  0.4782  0.5259  0.4717
 1   216  0.5520  0.4417  0.5556  0.4316
 2   216  0.4939  0.4995  0.5648  0.4336
 1   416  0.5520  0.4417  0.5625  0.4358
 2   416  0.4815  0.5124  0.5649  0.4337
 1   816  0.5520  0.4417  0.5650  0.4295
 2   816  0.4608  0.5327  0.5600  0.4393
 1  1615  0.5520  0.4417  0.5511  0.4446
 2  1615  0.4335  0.5605  0.5536  0.4462
 1  3213  0.5520  0.4417  0.5577  0.4374
 2  3213  0.4296  0.5653  0.5447  0.4551
 1  6410  0.5520  0.4417  0.5443  0.4506
 2  6410  0.4017  0.5933  0.4833  0.5164
 1 12812  0.5520  0.4417  0.5510  0.4445
 2 12812  0.3486  0.6484  0.3956  0.6041
 1   116  0.5779  0.4118  0.5431  0.4561
 2   116  0.5399  0.4440  0.5603  0.4383
 1   216  0.5779  0.4118  0.5417  0.4505
 2   216  0.5229  0.4596  0.5602  0.4391
 1   416  0.5779  0.4118  0.5601  0.4322
 2   416  0.4893  0.4953  0.5601  0.4390
 1   816  0.5779  0.4118  0.5772  0.4129
 2   816  0.4822  0.5042  0.5833  0.4163
 1  1615  0.5779  0.4118  0.5641  0.4269
 2  1615  0.4752  0.5104  0.5715  0.4280
 1  3213  0.5779  0.4118  0.5721  0.4186
 2  3213  0.4715  0.5186  0.5705  0.4290
 1  6410  0.5779  0.4118  0.5883  0.4018
 2  6410  0.4665  0.5257  0.5435  0.4560
 1 12812  0.5779  0.4118  0.5824  0.4074
 2 12812  0.3943  0.6004  0.4461  0.5535


==> vary_unlab_plots/mnist_plot.txt <==
 1    20  0.4239  0.5649  0.4253  0.5632
 2    20  0.2253  0.7716  0.2246  0.7720
 1    49  0.3492  0.6410  0.3499  0.6405
 2    49  0.2262  0.7705  0.2289  0.7678
 1    73  0.3189  0.6666  0.3197  0.6658
 2    73  0.1890  0.8087  0.1918  0.8062
 1   143  0.2254  0.7654  0.2202  0.7710
 2   143  0.1539  0.8441  0.1483  0.8494
 1   423  0.1585  0.8371  0.1597  0.8360
 2   423  0.1241  0.8742  0.1229  0.8754
 1   705  0.1397  0.8570  0.1397  0.8572
 2   705  0.1134  0.8848  0.1117  0.8865
 1  1405  0.1214  0.8757  0.1217  0.8752
 2  1405  0.1016  0.8968  0.1030  0.8954
 0 49007  0.0753  0.9236  0.0615  0.9376
 1    20  0.3810  0.6135  0.3792  0.6152
 2    20  0.2704  0.7215  0.2705  0.7219
 1    49  0.2997  0.6799  0.2995  0.6806
 2    49  0.2241  0.7709  0.2236  0.7714
 1    73  0.2875  0.6953  0.2894  0.6928
 2    73  0.2079  0.7875  0.2082  0.7870
 1   143  0.2554  0.7293  0.2572  0.7267
 2   143  0.1457  0.8527  0.1452  0.8533
 1   423  0.1633  0.8326  0.1632  0.8326
 2   423  0.1226  0.8760  0.1224  0.8758
 1   705  0.1448  0.8515  0.1427  0.8533
 2   705  0.1120  0.8863  0.1126  0.8856
 1  1405  0.1194  0.8782  0.1198  0.8775
 2  1405  0.1034  0.8952  0.1029  0.8956
 0 49007  0.0756  0.9233  0.0619  0.9373
 1    20  0.4510  0.5287  0.4491  0.5311
 2    20  0.3273  0.6677  0.3322  0.6627
 1    49  0.3030  0.6781  0.3040  0.6764
 2    49  0.1831  0.8134  0.1792  0.8172
 1    73  0.2925  0.6926  0.2845  0.7004
 2    73  0.1735  0.8237  0.1681  0.8290
 1   143  0.2378  0.7557  0.2327  0.7602
 2   143  0.1485  0.8488  0.1466  0.8507
 1   423  0.1663  0.8294  0.1635  0.8321
 2   423  0.1259  0.8722  0.1251  0.8728
 1   705  0.1452  0.8519  0.1434  0.8535
 2   705  0.1164  0.8823  0.1141  0.8845
 1  1405  0.1211  0.8768  0.1195  0.8780
 2  1405  0.1060  0.8927  0.1026  0.8960
 0 49007  0.0753  0.9237  0.0604  0.9387
 1    20  0.4709  0.4941  0.4727  0.4915
 2    20  0.2865  0.7087  0.2867  0.7092
 1    49  0.3711  0.6025  0.3759  0.5966
 2    49  0.2329  0.7632  0.2338  0.7620
 1    73  0.3136  0.6733  0.3183  0.6669
 2    73  0.1749  0.8224  0.1744  0.8223
 1   143  0.2491  0.7406  0.2509  0.7377
 2   143  0.1472  0.8502  0.1494  0.8481
 1   423  0.1660  0.8302  0.1700  0.8258
 2   423  0.1218  0.8763  0.1250  0.8729
 1   705  0.1336  0.8632  0.1408  0.8555
 2   705  0.1101  0.8884  0.1116  0.8868
 1  1405  0.1183  0.8792  0.1242  0.8731
 2  1405  0.1033  0.8954  0.1053  0.8932
 0 49007  0.0738  0.9251  0.0614  0.9377
 1    20  0.5214  0.4661  0.5159  0.4709
 2    20  0.3535  0.6419  0.3561  0.6392
 1    49  0.3635  0.6159  0.3649  0.6141
 2    49  0.2456  0.7488  0.2427  0.7523
 1    73  0.2917  0.6889  0.2951  0.6856
 2    73  0.2026  0.7943  0.2037  0.7938
 1   143  0.2322  0.7544  0.2362  0.7507
 2   143  0.1392  0.8591  0.1413  0.8572
 1   423  0.1631  0.8324  0.1638  0.8317
 2   423  0.1145  0.8838  0.1151  0.8833
 1   705  0.1405  0.8561  0.1413  0.8554
 2   705  0.1106  0.8878  0.1116  0.8868
 1  1405  0.1231  0.8742  0.1242  0.8732
 2  1405  0.1060  0.8923  0.1040  0.8946
 0 49007  0.0768  0.9220  0.0606  0.9385
 1    20  0.4485  0.5487  0.4448  0.5521
 2    20  0.2426  0.7521  0.2387  0.7566
 1    49  0.3270  0.6665  0.3246  0.6691
 2    49  0.2135  0.7818  0.2118  0.7841
 1    73  0.2726  0.7203  0.2691  0.7243
 2    73  0.2197  0.7777  0.2167  0.7812
 1   143  0.2135  0.7786  0.2124  0.7795
 2   143  0.1263  0.8718  0.1247  0.8735
 1   423  0.1664  0.8291  0.1628  0.8330
 2   423  0.1186  0.8795  0.1195  0.8787
 1   705  0.1455  0.8509  0.1444  0.8519
 2   705  0.1157  0.8823  0.1148  0.8834
 1  1405  0.1254  0.8717  0.1237  0.8734
 2  1405  0.1059  0.8925  0.1044  0.8941
 0 49007  0.0751  0.9238  0.0603  0.9388
 1    20  0.5322  0.4550  0.5264  0.4610
 2    20  0.2860  0.7113  0.2834  0.7138
 1    49  0.3996  0.5896  0.3919  0.5975
 2    49  0.3297  0.6667  0.3209  0.6770
 1    73  0.3037  0.6821  0.2927  0.6939
 2    73  0.1944  0.7992  0.1938  0.8007
 1   143  0.2397  0.7504  0.2374  0.7529
 2   143  0.1643  0.8310  0.1614  0.8345
 1   423  0.1580  0.8386  0.1584  0.8381
 2   423  0.1231  0.8749  0.1232  0.8750
 1   705  0.1370  0.8603  0.1364  0.8609
 2   705  0.1101  0.8882  0.1092  0.8893
 1  1405  0.1190  0.8788  0.1189  0.8790
 2  1405  0.1060  0.8924  0.1025  0.8961
 0 49007  0.0768  0.9220  0.0603  0.9388


==> vary_unlab_plots/mnist_vary_unlab_plot.txt <==
 1   104  0.2907  0.6990  0.2500  0.7423
 2   104  0.2755  0.7180  0.2404  0.7553
 1   204  0.2907  0.6990  0.2549  0.7364
 2   204  0.2729  0.7192  0.2696  0.7265
 1   404  0.2907  0.6990  0.2772  0.7089
 2   404  0.2520  0.7420  0.2574  0.7379
 1   804  0.2907  0.6990  0.2799  0.7101
 2   804  0.2602  0.7336  0.2587  0.7372
 1  1605  0.2907  0.6990  0.2779  0.7136
 2  1605  0.2401  0.7554  0.2467  0.7501
 1  3205  0.2907  0.6990  0.2777  0.7120
 2  3205  0.2136  0.7831  0.2075  0.7898
 1  6405  0.2907  0.6990  0.2795  0.7105
 2  6405  0.2020  0.7959  0.1972  0.8006
 1 12805  0.2907  0.6990  0.2874  0.7023
 2 12805  0.1971  0.8009  0.1923  0.8057
 1 25604  0.2907  0.6990  0.2905  0.6995
 2 25604  0.1965  0.8009  0.1979  0.7998
 1   104  0.2607  0.7312  0.2115  0.7826
 2   104  0.2389  0.7547  0.2019  0.7953
 1   204  0.2607  0.7312  0.2255  0.7670
 2   204  0.2401  0.7517  0.2010  0.7946
 1   404  0.2607  0.7312  0.2475  0.7421
 2   404  0.2309  0.7604  0.2351  0.7598
 1   804  0.2607  0.7312  0.2587  0.7312
 2   804  0.2175  0.7758  0.2338  0.7620
 1  1605  0.2607  0.7312  0.2480  0.7436
 2  1605  0.1994  0.7957  0.1944  0.8021
 1  3205  0.2607  0.7312  0.2580  0.7333
 2  3205  0.1986  0.7971  0.1991  0.7970
 1  6405  0.2607  0.7312  0.2554  0.7354
 2  6405  0.1819  0.8141  0.1770  0.8195
 1 12805  0.2607  0.7312  0.2561  0.7349
 2 12805  0.1790  0.8172  0.1761  0.8205
 1 25604  0.2607  0.7312  0.2547  0.7370
 2 25604  0.1730  0.8231  0.1733  0.8231
 1   104  0.2531  0.7367  0.2115  0.7848
 2   104  0.2200  0.7748  0.1442  0.8537
 1   204  0.2531  0.7367  0.2745  0.7200
 2   204  0.2397  0.7540  0.2451  0.7519
 1   404  0.2531  0.7367  0.2847  0.7067
 2   404  0.2408  0.7520  0.2450  0.7508
 1   804  0.2531  0.7367  0.2699  0.7195
 2   804  0.2167  0.7785  0.2139  0.7819
 1  1605  0.2531  0.7367  0.2654  0.7239
 2  1605  0.1955  0.8010  0.1994  0.7972
 1  3205  0.2531  0.7367  0.2646  0.7249
 2  3205  0.1892  0.8078  0.1944  0.8024
 1  6405  0.2531  0.7367  0.2592  0.7303
 2  6405  0.1784  0.8190  0.1808  0.8164
 1 12805  0.2531  0.7367  0.2602  0.7295
 2 12805  0.1686  0.8288  0.1713  0.8260
 1 25604  0.2531  0.7367  0.2573  0.7323
 2 25604  0.1675  0.8302  0.1700  0.8274
 1   104  0.3023  0.6824  0.2500  0.7438
 2   104  0.2940  0.6985  0.2981  0.6954
 1   204  0.3023  0.6824  0.2892  0.7029
 2   204  0.3008  0.6931  0.2990  0.6950
 1   404  0.3023  0.6824  0.2921  0.6973
 2   404  0.2953  0.6993  0.3045  0.6911
 1   804  0.3023  0.6824  0.3010  0.6868
 2   804  0.2678  0.7270  0.2736  0.7229
 1  1605  0.3023  0.6824  0.3097  0.6782
 2  1605  0.2672  0.7282  0.2735  0.7219
 1  3205  0.3023  0.6824  0.2983  0.6896
 2  3205  0.2419  0.7549  0.2443  0.7528
 1  6405  0.3023  0.6824  0.2965  0.6897
 2  6405  0.2456  0.7512  0.2447  0.7520
 1 12805  0.3023  0.6824  0.2975  0.6887
 2 12805  0.2271  0.7696  0.2236  0.7731
 1 25604  0.3023  0.6824  0.2989  0.6866
 2 25604  0.2092  0.7872  0.2085  0.7877
 1   104  0.2759  0.7098  0.2885  0.6991
 2   104  0.2534  0.7395  0.2692  0.7297
 1   204  0.2759  0.7098  0.2892  0.6942
 2   204  0.2423  0.7515  0.2598  0.7370
 1   404  0.2759  0.7098  0.2748  0.7070
 2   404  0.2215  0.7724  0.2153  0.7792
 1   804  0.2759  0.7098  0.2724  0.7128
 2   804  0.2140  0.7812  0.2090  0.7879
 1  1605  0.2759  0.7098  0.2654  0.7206
 2  1605  0.2026  0.7940  0.1913  0.8060
 1  3205  0.2759  0.7098  0.2677  0.7174
 2  3205  0.1722  0.8252  0.1607  0.8370
 1  6405  0.2759  0.7098  0.2717  0.7131
 2  6405  0.1643  0.8334  0.1636  0.8342
 1 12805  0.2759  0.7098  0.2707  0.7142
 2 12805  0.1511  0.8475  0.1485  0.8502
 1 25604  0.2759  0.7098  0.2720  0.7139
 2 25604  0.1439  0.8546  0.1453  0.8533
 1   104  0.2689  0.7200  0.2404  0.7367
 2   104  0.2511  0.7410  0.2404  0.7553
 1   204  0.2689  0.7200  0.2696  0.7095
 2   204  0.2385  0.7554  0.2549  0.7424
 1   404  0.2689  0.7200  0.2748  0.7061
 2   404  0.2312  0.7644  0.2252  0.7703
 1   804  0.2689  0.7200  0.2861  0.7012
 2   804  0.2200  0.7759  0.2438  0.7520
 1  1605  0.2689  0.7200  0.2847  0.7023
 2  1605  0.2154  0.7810  0.2262  0.7705
 1  3205  0.2689  0.7200  0.2786  0.7098
 2  3205  0.1845  0.8123  0.1906  0.8064
 1  6405  0.2689  0.7200  0.2687  0.7214
 2  6405  0.1714  0.8261  0.1711  0.8266
 1 12805  0.2689  0.7200  0.2704  0.7199
 2 12805  0.1590  0.8391  0.1635  0.8347
 1 25604  0.2689  0.7200  0.2714  0.7185
 2 25604  0.1520  0.8457  0.1529  0.8449
 1   104  0.2801  0.7103  0.2692  0.7255
 2   104  0.2588  0.7357  0.2885  0.7088
 1   204  0.2801  0.7103  0.2304  0.7643
 2   204  0.2448  0.7494  0.2206  0.7775
 1   404  0.2801  0.7103  0.2822  0.7079
 2   404  0.2445  0.7499  0.2450  0.7511
 1   804  0.2801  0.7103  0.2861  0.7019
 2   804  0.2427  0.7518  0.2413  0.7554
 1  1605  0.2801  0.7103  0.2785  0.7112
 2  1605  0.1989  0.7981  0.2006  0.7967
 1  3205  0.2801  0.7103  0.2836  0.7057
 2  3205  0.1974  0.7997  0.1963  0.8009
 1  6405  0.2801  0.7103  0.2857  0.7042
 2  6405  0.1726  0.8249  0.1699  0.8281
 1 12805  0.2801  0.7103  0.2833  0.7065
 2 12805  0.1594  0.8387  0.1553  0.8430
 1 25604  0.2801  0.7103  0.2820  0.7083
 2 25604  0.1540  0.8438  0.1522  0.8459
 1   104  0.2677  0.7257  0.2404  0.7499
 2   104  0.2739  0.7207  0.2115  0.7853
 1   204  0.2677  0.7257  0.2304  0.7636
 2   204  0.2483  0.7466  0.2206  0.7758
 1   404  0.2677  0.7257  0.2723  0.7230
 2   404  0.2558  0.7399  0.2624  0.7335
 1   804  0.2677  0.7257  0.2711  0.7232
 2   804  0.2358  0.7615  0.2313  0.7657
 1  1605  0.2677  0.7257  0.2611  0.7342
 2  1605  0.2143  0.7824  0.2100  0.7883
 1  3205  0.2677  0.7257  0.2658  0.7279
 2  3205  0.2128  0.7853  0.2137  0.7847
 1  6405  0.2677  0.7257  0.2699  0.7232
 2  6405  0.2203  0.7780  0.2272  0.7707
 1 12805  0.2677  0.7257  0.2665  0.7267
 2 12805  0.1992  0.7995  0.2034  0.7948
 1 25604  0.2677  0.7257  0.2642  0.7289
 2 25604  0.1857  0.8126  0.1840  0.8141
 1   104  0.2725  0.7217  0.2404  0.7473
 2   104  0.2785  0.7173  0.2115  0.7870
 1   204  0.2725  0.7217  0.2598  0.7336
 2   204  0.2608  0.7355  0.2451  0.7533
 1   404  0.2725  0.7217  0.2698  0.7261
 2   404  0.2484  0.7471  0.2376  0.7606
 1   804  0.2725  0.7217  0.2649  0.7300
 2   804  0.2376  0.7590  0.2301  0.7680
 1  1605  0.2725  0.7217  0.2717  0.7235
 2  1605  0.2416  0.7553  0.2417  0.7565
 1  3205  0.2725  0.7217  0.2846  0.7101
 2  3205  0.2329  0.7650  0.2452  0.7524
 1  6405  0.2725  0.7217  0.2793  0.7137
 2  6405  0.2098  0.7878  0.2165  0.7806
 1 12805  0.2725  0.7217  0.2783  0.7153
 2 12805  0.2022  0.7945  0.2010  0.7962
 1 25604  0.2725  0.7217  0.2811  0.7128
 2 25604  0.1935  0.8035  0.1970  0.8002
 1   104  0.2819  0.7036  0.2788  0.7074
 2   104  0.2555  0.7377  0.2019  0.7977
 1   204  0.2819  0.7036  0.2990  0.6819
 2   204  0.2548  0.7399  0.2647  0.7307
 1   404  0.2819  0.7036  0.3045  0.6755
 2   404  0.2296  0.7629  0.2351  0.7594
 1   804  0.2819  0.7036  0.2873  0.6977
 2   804  0.2148  0.7801  0.2226  0.7727
 1  1605  0.2819  0.7036  0.2773  0.7085
 2  1605  0.1971  0.7998  0.1919  0.8049
 1  3205  0.2819  0.7036  0.2864  0.6979
 2  3205  0.1654  0.8320  0.1704  0.8273
 1  6405  0.2819  0.7036  0.2801  0.7050
 2  6405  0.1645  0.8334  0.1613  0.8363
 1 12805  0.2819  0.7036  0.2762  0.7092
 2 12805  0.1590  0.8390  0.1549  0.8431
 1 25604  0.2819  0.7036  0.2743  0.7115
 2 25604  0.1490  0.8493  0.1470  0.8510

